RealCritic: Towards Effectiveness-Driven Evaluation of Language Model Critiques

Critiques are important for enhancing the performance of Large Language Models (LLMs), enabling both self-improvement and constructive feedback for others by identifying flaws and suggesting improvements. However, evaluating the critique capabilities of LLMs presents a significant challenge due to the open-ended nature of the task. In this work, we introduce a new benchmark designed to assess the critique capabilities of LLMs. Unlike existing benchmarks, which typically function in an open-loop fashion, our approach employs a closed-loop methodology that evaluates the quality of corrections generated from critiques. Moreover, the benchmark incorporates features such as self-critique, cross-critique, and iterative critique, which are crucial for distinguishing the abilities of advanced reasoning models from more classical ones. We implement this benchmark using eight challenging reasoning tasks. We have several interesting findings. First, despite demonstrating comparable performance in direct chain-of-thought generation, classical LLMs significantly lag behind the advanced reasoning-based model o1-mini across all critique scenarios. Second, in self-critique and iterative critique settings, classical LLMs may even underperform relative to their baseline capabilities. We hope that this benchmark will serve as a valuable resource to guide future advancements. The code and data are available at \url{https://github.com/tangzhy/RealCritic}.

==> colm2025_conference.txt <==

\documentclass{article} % For LaTeX2e
\usepackage[preprint]{colm2025_conference}

\usepackage{microtype}
\usepackage{hyperref}
\usepackage{url}
\usepackage{booktabs}

\usepackage{lineno}

\definecolor{darkblue}{rgb}{0, 0, 0.5}
\hypersetup{colorlinks=true, citecolor=darkblue, linkcolor=darkblue, urlcolor=darkblue}

% to compile a preprint version, e.g., for submission to arXiv, add add the
% [preprint] option:
%     \usepackage[preprint]{neurips_2024}


% to compile a camera-ready version, add the [final] option, e.g.:
%     \usepackage[final]{neurips_2024}


% to avoid loading the natbib package, add option nonatbib:
%    \usepackage[nonatbib]{neurips_2024}


% \usepackage[table,dvipsnames]{xcolor}
\usepackage{algorithm}
\usepackage{comment}
\usepackage[noEnd=True]{algpseudocodex}
\usepackage{algpseudocodex}
\usepackage{multirow}
\usepackage{booktabs}
\usepackage{makecell}
\usepackage{subcaption}
\usepackage{fancybox}
\usepackage{fancyvrb}
\usepackage{multirow}
\usepackage{tabularx}
% \usepackage[colorlinks]{hyperref}
% \usepackage[utf8]{inputenc}
% \usepackage{enumitem}
% \usepackage{xeCJK}
\newcommand{\ttt}[1]{\texttt{#1}}
\newcommand{\Acc}{\ttt{Acc}}
\newcommand{\direct}{\ttt{direct}}
\newcommand{\self}{\ttt{self}}
\newcommand{\cond}{\ttt{cond}}
\newcommand{\other}{\ttt{other}}
\newcommand{\crossmodel}{\ttt{cross}}
\newcommand{\op}[1]{\operatorname{#1}}
\usepackage{pifont}  % for \ding{55}
\usepackage{amssymb} % for \checkmark
\usepackage{booktabs}
\usepackage{listings}
\usepackage{xcolor}

% 定义 JSON 语言
\lstdefinelanguage{json}{
    basicstyle=\ttfamily\scriptsize,
    numbers=left,
    numberstyle=\tiny\color{gray},
    stepnumber=1,
    showstringspaces=false,
    breaklines=true,
    frame=single,
    backgroundcolor=\color{gray!10},
    literate=
     *{0}{{{\color{blue}0}}}{1}
      {1}{{{\color{blue}1}}}{1}
      {2}{{{\color{blue}2}}}{1}
      {3}{{{\color{blue}3}}}{1}
      {4}{{{\color{blue}4}}}{1}
      {5}{{{\color{blue}5}}}{1}
      {6}{{{\color{blue}6}}}{1}
      {7}{{{\color{blue}7}}}{1}
      {8}{{{\color{blue}8}}}{1}
      {9}{{{\color{blue}9}}}{1}
      {:}{{{\color{red}:}}}{1}
      {,}{{{\color{red},}}}{1}
      {"}{{{\color{brown}"}}}{1}
}

\DeclareCaptionFont{white}{\color{white}}
\DeclareCaptionFormat{listing}{%
  \parbox{\textwidth}{\colorbox{gray}{\parbox{\textwidth}{#1#2#3}}\vskip-4pt}}
\captionsetup[lstlisting]{format=listing,labelfont=white,textfont=white}

\usepackage[most,skins,theorems]{tcolorbox}

\tcbset{
  aibox/.style={
    width=\linewidth,
    top=8pt,
    bottom=4pt,
    colback=blue!6!white,
    colframe=black,
    colbacktitle=black,
    enhanced,
    center,
    attach boxed title to top left={yshift=-0.1in,xshift=0.15in},
    boxed title style={boxrule=0pt,colframe=white,},
  }
}
\newtcolorbox{AIbox}[2][]{aibox,title=#2,#1}
\definecolor{lightblue}{rgb}{0.22,0.45,0.70}%

\input{packages/defs}
\input{packages/header}
\input{packages/math_commands}


\title{RealCritic: Towards Effectiveness-Driven Evaluation of Language Model Critiques}


% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to LaTeX to determine where to break the
% lines. Using \AND forces a line break at that point. So, if LaTeX puts 3 of 4
% authors names on the first line, and the last on the second line, try using
% \AND instead of \And before the third author name.


\author{%
  David S.~Hippocampus\thanks{Use footnote for providing further information
    about author (webpage, alternative address)---\emph{not} for acknowledging
    funding agencies.} \\
  Department of Computer Science\\
  Cranberry-Lemon University\\
  Pittsburgh, PA 15213 \\
  \texttt{hippo@cs.cranberry-lemon.edu} \\
  % examples of more authors
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \AND
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
}


\begin{document}


\maketitle

\begin{abstract}
Critiques are pivotal for enhancing the performance of Large Language Models (LLMs), enabling both self-improvement and constructive feedback for others by identifying flaws and suggesting improvements. However, evaluating the critique capabilities of LLMs presents a significant challenge due to the open-ended nature of the task. In this work, we introduce a novel benchmark designed to assess the critique capabilities of LLMs. Unlike existing benchmarks, which typically function in an open-loop fashion, our approach employs a closed-loop methodology that evaluates the quality of corrections generated from critiques. Moreover, the benchmark incorporates features such as self-critique, cross-critique, and iterative critique, which are crucial for distinguishing the abilities of advanced reasoning models from more classical ones. We implement this benchmark using XXX datasets in the domain of mathematical reasoning. Our results yield several important insights: first, [Finding One]; second, [Finding Two]; and third, [Finding Three]. We hope that this benchmark will serve as a valuable resource to guide future advancements.
\end{abstract}

% 我正在写一篇论文，以下是目前的内容草稿：

% ```
% 论文核心是想做一篇关于评估Critique的工作，这篇工作暂且称为RealCritic。

% 首先我想简单讲下Critique的重要性，在最先进的AI模型上，很多任务已经达到甚至超过人类水平，因此直接靠人类或者更强的AI模型来产生回答from scratch已经很困难了。因此，现在很多研究都在探索Scalable Oversight，即让AI模型产出Critique来辅助人类debug AI模型产出的回答。因此Critique是Scalable Oversight里面的非常核心重要的研究领域，只有effective critique才能使得AI模型获得oversight，进而进一步提升。

% 然而如何评估AI模型产出的Critique确是一个非常棘手的问题。 之前其实已经也有很多工作做过这方面的探索了。

% 给定一个problem+solution，让AI模型产出critique。CriticBench-Google和CriticBench-THU，就基于产出的Critique和Verdict(Correct or Wrong)，通过verdict是否判断准确对该solution是否是正确或者错误的，来衡量AI模型Critique的性能。又比如CriticEval则则是主要产出Critique+Score，通过score来判断critique好坏，此外对于非math和code任务，CriticEval还通过让gpt-4 compare AI模型产出的critique和提前收集的reference critique打分判断。
% 此外还有一些工作比如Auto-J, UltraFeedback, Shepherd则是让gpt-4对若干个critique进行comparison来判断哪个critique更好。

% 我想说，这里面都有个非常重大的挑战尚未解决，就是如何评估AI模型产出的Critique是**effective**的？这个**effective**指的是，Critique往往是内部自洽并且能够找到真正的错误的！因为只有这种effective的critique才能给后续AI模型提供有价值的oversight。然而由于标注solution中的错误以及错误原因极其昂贵，我们很难去通过标注直接获得这样一份评估critique是否有效的完美的测试集。

% 上述的工作并没有解决这个挑战，比如通过Critique和Verdict或者Score，直接通过Verdict和Score来衡量Critique质量非常容易被内部不自洽的Critique误导，此外就算Verdict准确说对了Solution是好还是坏，也往往并不一定是找到了真正的错误。另一类工作通过gpt-4对若干那个critique进行comparison来判断哪个critique更好事实上也不能解决这个问题。

% 因此，本工作尝试通过critic and correct的范式，让模型产出Critique+verdict+correction，然后通过两层机制：
% - 第一层是consistency checking：确保Critique和verdict是内部自洽，以及correction是严格基于critique中的correction suggestion来进行correct； 这背后的逻辑是保证critique整体是自洽的，从而确保后续correction的结果是严格基于critique而做的，这样才能使第二层用correction来判断critique的effectiveness可行。
% - 第二层是correction outcome matching：通过correction是否有命中该problem对应的ground truth final answer，来判断critique是否有找到真正的错误。这背后的逻辑是，一个内部自洽的critique，如果有找到真正错误并给出了合理的correct suggestion，那么就应该可以guide correction and leads to a correct final answer。

% 当然我们这个范式也面临几个挑战：
% 1. 产出critique模型的correction能力，可能会影响第二层的有效性：关于这一点我们承认有这个问题，但由于往往担任critique模型都是目前最SOTA的模型，这些模型在直接解决该problem上的能力可能已经非常先进，因而如果给了合理的correct suggestion，correction leads to correct final answer的能力往往也很强，缓解这一concern。
% 2. correction其实在CriticBench-THU和CriticEval中也有提出，但他们是把critic和correct分开的，即critic then correct，分别衡量AI模型critic和correct的能力，而本文是critic and correct范式，通过偶尔correction和critique，侧面用correction outcome matching来衡量critique的effectiveness。
% 3. 我们这个范式只合适于有唯一正确答案的任务上，比如MATH和STEM任务上，我们承认这一局限性，未来可能还需要更多思考如何扩展到更通用的场景。

% 讲完了这一核心挑战，我还想讲讲关于critique其他的一些方面：
% 1. 比如CriticBench-Google分别研究了cross-model critique和self critique，发现critique是个emergent能力只有大模型才有，此外self-critique是非常困难的。因此本文也同时探索了cross-model critique和self critique。

% 2. 由于openai o1等工作的出现，iterative critique越来越受到重视，然而之前的工作都没有做过相关探索，因此本文也尝试把iterative critique包进来。
% ```


% 请你先通读，阐述下你的理解：这篇论文到底想做什么？说出最大的1-3个亮点。

\section{Introduction}

\begin{figure}[h]
    \centering
    \includegraphics[width=1.0\linewidth]{fig/critique_comparison_paired.pdf}
    \caption{Caption}
    \label{fig:critique_comparison_paired}
\end{figure}

\begin{table*}[h]
    \centering
    \caption{Comparison of critique evaluation approaches. Our RealCritic framework introduces several key innovations while providing a large-scale, publicly available benchmark for comprehensive critique ability evaluation.}
    \resizebox{\textwidth}{!}{
        \begin{tabular}{@{}l|ccccccc@{}}
        \toprule
        \textbf{Benchmark} & 
        \begin{tabular}[c]{@{}c@{}}Output\\ Format\end{tabular} &
        \begin{tabular}[c]{@{}c@{}}Critique\\ Type\end{tabular} &
        \begin{tabular}[c]{@{}c@{}}Evaluation\\ Method\end{tabular} &
        \begin{tabular}[c]{@{}c@{}}Iterative\\ Support\end{tabular} &
        \begin{tabular}[c]{@{}c@{}}Human\\ Anno.\end{tabular} &
        \begin{tabular}[c]{@{}c@{}}Test Data\\ Size\end{tabular} &
        \begin{tabular}[c]{@{}c@{}}Public\\ Release\end{tabular} \\
        \midrule
        CriticBench-Google & C+V & Self+Cross & Verdict Judging & \ding{55} & \ding{55} & 0 & \ding{55} \\
        CriticBench-THU & C+V & Cross & Verdict Judging & \ding{55} & \checkmark & 3,825 & \checkmark \\
        CriticEval & C+S & Cross & Score Judging & \ding{55} & \ding{55} & 3,608 & \checkmark \\
        Shepherd & C & Cross & GPT-4 Comparison & \ding{55} & \ding{55} & 352 & \ding{55} \\
        Auto-J & C & Cross & GPT-4 Comparison & \ding{55} & \ding{55} & 232 & \checkmark \\
        \midrule
        \textbf{RealCritic} & C+V+Corr & Self+Cross & Correction Matching & \checkmark & \ding{55} & 2,093 & \checkmark \\
        \bottomrule
        \multicolumn{8}{@{}l@{}}{\small Note: C = Critique, V = Verdict, S = Score, Corr = Correction. \checkmark = Yes, \ding{55} = No.} \\
        \end{tabular}
    }
    \label{tab:benchmark_comparison}
\end{table*}

% 正阳老版本：
% % Section 1: Background & Motivation
% Recent advances in Large Language Models (LLMs) have demonstrated remarkable capabilities across various tasks, with some models achieving or even surpassing human-level performance. As these models become increasingly powerful, ensuring their reliability and safety becomes paramount. This has led to growing interest in scalable oversight mechanisms, where AI systems themselves are leveraged to evaluate and improve other AI systems' outputs. Among these mechanisms, critique generation - where AI models provide detailed analysis and feedback on other models' solutions - has emerged as a crucial approach for scalable oversight.

% % Section 2: 现有评估方法回顾（基于表格的Evaluation Design和Method）
% Several approaches have been proposed to evaluate AI models' critique capabilities, differing in their evaluation designs and methods. The CriticBench series output critiques with binary verdicts (C+V), directly evaluating whether the verdict matches ground truth. CriticEval produces critiques with scores (C+S) to assess critique quality, while works like Shepherd, Auto-J, and UltraFeedback utilize GPT-4 to perform comparative evaluations between different critiques. These approaches typically treat critique and correction as decoupled processes, evaluating them separately or focusing solely on critique quality.

% % Section 3: 核心挑战：Effectiveness
% However, a fundamental challenge remains largely unaddressed: how to evaluate whether an AI-generated critique is truly effective? This effectiveness comprises two crucial aspects as shown in Table~\ref{tab:benchmark_comparison}: (1) internal consistency of the critique itself, and (2) validation of whether the critique can actually guide towards correct solutions. This challenge is particularly important because only effective critiques can provide valuable oversight for AI systems. However, obtaining ground truth annotations for solution errors and their underlying causes is prohibitively expensive, making direct evaluation of critique effectiveness extremely challenging.

% % Section 4: 现有方法的局限（基于表格展示的差异）
% Existing approaches fall short in addressing both aspects of this challenge. First, regarding internal consistency, most methods provide limited or no mechanisms for consistency checking between the critique analysis and verdict. Second, in terms of correction validation, neither verdict-based methods (which can be misled by superficially correct but ineffective critiques), nor score-based approaches, nor GPT-4 comparisons can effectively verify whether a critique actually enables correction to the right solution. Figure X demonstrates these limitations through a mathematical example, where seemingly reasonable critiques fail to guide towards correct solutions.

% % Section 5: 本文方案（强调表格中我们的创新点）
% In this paper, we propose RealCritic, a novel framework that fundamentally reforms critique evaluation through three key innovations in its design:
% \begin{itemize}
%     \item First, we introduce a coupled critique-correction paradigm that requires models to provide integrated outputs of critique, verdict, and correction, rather than treating them as separate processes.
%     \item Second, we design a two-layer verification mechanism: (a) consistency checking ensures internal coherence of the critique, and (b) correction validation verifies whether the critique effectively guides towards correct solutions.
%     \item Third, we evaluate through correction matching, where the effectiveness of a critique is determined by whether its guided correction reaches the ground truth solution.
% \end{itemize}

% % Section 6: 扩展探索（对应表格Advanced Features）
% Beyond these core innovations, RealCritic also pioneers comprehensive evaluation scenarios. We study both self-critique and cross-model critique capabilities, revealing important insights about models' abilities to critique their own outputs versus others'. Additionally, we are the first to incorporate iterative critique refinement evaluation, an increasingly crucial capability given recent developments in AI assistance systems. Our complete benchmark and evaluation framework are made publicly available.

% % Section 7: 贡献总结
% Our contributions can be summarized as follows:
% \begin{itemize}
%     \item We propose the first critique evaluation framework that couples critique with correction, enabling effective validation through correction matching.
%     \item We establish a comprehensive verification mechanism ensuring both internal consistency and solution-guiding capability.
%     \item We provide a complete benchmark supporting advanced critique scenarios, facilitating future research in AI oversight through critique.
% \end{itemize}

% 非常好，接下来我想写一个preliminary的section：

% 这里面包括：

% 1. 对critique的分类和定义：

% Consistency Check  |  Analysis  |  Final Rating
% ------------------------------------------------
% Inconsistent      |  N/A                  |  Contradictory Critique
% Consistent        |  Accurately identifies true errors in incorrect solutions, while correctly validates correct solutions                |  Effective Critique  
% Consistent        |  Fails to identify true errors in incorrect solutions, while falsely finds errors in correct solutions              |  Ineffective Critique

% 2. case分析或者定性分析：
% 请仔细阅读我传的图片例子，CriticBench-THU基于Verdict的判断，就没有识别出来Contradictory Critique，并且把Ineffective Critique判断为有效的critique了。

% 3. 定量分析：
% 我之前有做过一些定量分析并整理成了latex如下：

% ```
% \section{CriticBench Limitation Analysis}
% \label{sec:criticbench_limitation}

% This section provides a detailed analysis of CriticBench's limitations in evaluating LLMs' critique capabilities. We first present quantitative evidence through performance comparison across different metrics, then demonstrate qualitative issues through concrete examples.

% \subsection{Quantitative Analysis}

% Table \ref{tab:critique_metrics} presents a comprehensive comparison of O1-mini and Qwen2.5-72B-Instruct across three different evaluation settings: direct mathematical problem-solving (MATH test set), error identification capability (ProcessBench), and critique ability (CriticBench). The results reveal several interesting patterns:

% \begin{table}[h]
% \centering
% \caption{Performance comparison of O1-mini and Qwen2.5-72B-Instruct across different evaluation metrics}
% \label{tab:critique_metrics}
% \begin{tabular}{lccc}
% \toprule
% \textbf{Model} & \textbf{MATH} & \textbf{ProcessBench} & \textbf{CriticBench} \\
%  & (Accuracy \%) & (Error ID F1 \%) & (Verdict F1 \%) \\
% \midrule
% O1-mini & 81.3 & 88.9 & 87.7 \\
% Qwen2.5-72B-Instruct & 82.5 & 61.8 & 86.4 \\
% \midrule
% Performance Gap & 1.2 & \textbf{27.1} & \textbf{1.3} \\
% \bottomrule
% \end{tabular}
% \end{table}

% \textbf{Direct Problem-Solving Capability:} Both models demonstrate strong performance on the MATH test set, with Qwen2.5-72B-Instruct slightly outperforming O1-mini (82.5\% vs 81.3\%). This suggests that both models have comparable mathematical reasoning capabilities when directly solving problems.

% \textbf{Error Identification Capability:} On ProcessBench, which evaluates models' ability to identify specific erroneous steps in mathematical solutions, O1-mini significantly outperforms Qwen2.5-72B-Instruct with an F1 score of 88.9\% compared to 61.8\%. This substantial 27.1\% gap indicates that O1-mini has superior capabilities in precise error identification and analysis.

% \textbf{CriticBench Evaluation:} However, when evaluated using CriticBench's binary verdict-based metrics, this significant performance gap almost entirely disappears. O1-mini achieves an F1 score of 87.7\% compared to Qwen2.5-72B-Instruct's 86.4\%, showing only a marginal 1.3\% difference.
% ```
% 可以看到，在MATH测试集上，Error Identification作为critique能力的其中一个方面，o1-mini比Qwen2.5-72b-instruct强了非常多（27.1的gap），但是在CriticBench-THU的critique评估指标上竟然只差了1.3个点。

% 当然Error Identification只能侧面说明CriticBench-THU的critique评估方式有问题，没有把critique能力有如此大差距的模型区分开来。

% 我还想通过人工评估或者让o1-mini辅助评估的方式，把CriticBench-THU的critique评估指标上竟然只差了1.3个点的这份数据拿出来，进一步设计一套prompt让o1-mini+STEM专业研究生判断两个模型的critique按照我们对critique的分类定义（Contradictory/Ineffective/Effective Critique），看看这份1.3个点gpa的数据，到底有多少是effective critique？

% 以下是我们用来调o1-mini的prompt：

% ```

% You are an expert evaluator specialized in analyzing the quality of critiques on mathematical solutions. I will provide you with:
% 1. A mathematical problem
% 2. A solution to be critiqued
% 3. A model's critique output containing its analysis and verdict

% Please evaluate the critique's effectiveness through the following two-stage process:

% Stage 1 - Consistency Check:
% - Carefully examine if the critique's analysis aligns with its final verdict
% - Check for any logical contradictions within the critique
% - Determine if the reasoning flow is coherent from analysis to conclusion
% Output for Stage 1: State whether the critique is "Consistent" or "Contradictory", with specific explanation.

% Stage 2 - Effectiveness Analysis (Only if Stage 1 is "Consistent"):
% - Verify if the critique identifies the actual errors in the solution (if any)
% - Check if the critique's reasoning for declaring a solution correct/incorrect is valid
% - Determine if there are cases where the critique fails to find true errors but accidentally gives the correct verdict
% Output for Stage 2: Classify the critique as either:
% - "Effective Critique": Accurately identifies true errors in incorrect solutions or correctly validates correct solutions
% - "Ineffective Critique": Fails to identify true errors but accidentally reaches correct verdict, or falsely finds errors in correct solutions

% Please provide your evaluation in this format:
% 1. Stage 1 Outcome: [Consistent/Contradictory]
%    Explanation: [Your detailed reasoning]

% 2. Stage 2 Outcome: [Effective/Ineffective] (if applicable)
%    Explanation: [Your detailed analysis]

% Final Rating: [Contradictory Critique / Effective Critique / Ineffective Critique]
% ```

% 对于每个q+gt_solution+solution+CriticBench-THU模板产出的critique，我都用o1-mini评估了3次到底是Contradictory Critique / Effective Critique / Ineffective Critique]，然后会做majority_voting，并让一个研究生检查下Contradictory Critique / Effective Critique / Ineffective Critique确保评估是对的。

% 以下是我跑出来的结果：

% ```
% # Qwen2.5-72B-Instruct的critique上
% Effective Critique        124
% Ineffective Critique       37
% Contradictory Critique     10

% # o1-mini的critique上
% Effective Critique        158
% Ineffective Critique        7
% Contradictory Critique      6
% ```

% 可以看到果然Qwen2.5-72B-Instruct产出的的critique中Ineffective和Contradictory的critique的比例很高，因此这是最直接的反映CriticBench-THU评估方式有问题的实验。

% 请你理解下我上面讲的这些东西，梳理下你觉得第二章preliminary的section该怎么写？

% \section{Preliminary Analysis}
% \label{sec:preliminary}

\section{Why Existing Benchmarks Fall Short?}
\label{sec:why_existing_benchmarks_fall_short}

Evaluating the critique abilities of LLMs is challenging due to the task's multifaceted and open-ended nature. A high-quality critique must identify flaws or weaknesses in the solution, offer constructive and actionable feedback, and maintain clarity and logical consistency. These requirements make assessment difficult, as critique generation allows for a wide range of valid responses, rendering reference-based evaluations unreliable. While human evaluations can consider factors like clarity, relevance, and the feasibility of suggestions, they introduce variability due to subjective interpretations, with different evaluators potentially rating the same critique differently.

% Evaluating the critique ability of LLMs is challenging due to the multifaceted and open-ended nature of the task. A high-quality critique must meet several key criteria: 1) \textbf{depth}, identifying flaws or weaknesses in the proposed solution; 2) \textbf{helpfulness}, providing constructive feedback with actionable suggestions for improvement; and 3) \textbf{legibility}, ensuring clarity, logical consistency, and ease of verification. Given these multiple criteria, evaluating the quality of critique is far from straightforward. Moreover, critique generation is an \textbf{open-ended} task, unlike tasks with a single correct answer. This inherent flexibility allows for a wide range of valid responses, making reference-based evaluation unreliable. While human evaluation can help address this by considering factors such as clarity, depth, relevance, and the feasibility of suggestions, it introduces variability due to subjective interpretations. Different evaluators may assess the same critique differently, further complicating the evaluation process.

To address the challenges outlined above, existing benchmarks have primarily focused on mathematical reasoning tasks, which share a key characteristic: the final generated answer is typically a single, definitive response. This property can be leveraged to facilitate evaluation. Specifically, CriticBench \citep{lin2024criticbench} operates as follows:
\begin{itemize}
    \item Critic Generation: This benchmark requires LLMs to generate critiques for a detailed analysis of a solution. Alongside this analysis, the models must also provide a verdict, indicating whether the solution is correct or not.
    \item Quality Evaluation: The benchmark assesses the quality of the critique based on the correctness of the verdict. If the verdict is accurate, the critique is deemed high quality. Conversely, if the verdict is incorrect, the critique is judged as low quality.
\end{itemize}
While this approach appears promising, we find that the evaluation criteria is  unreliable, especially for complex problems with intricate solutions that are difficult to critique effectively. The fundamental premise of CriticBench is to evaluate the quality of a critique based on the accuracy of the solution's assessment. However, this may not necessarily effective, as the LLM may occasionally predicts the solution accuracy but does not provide a constructive analysis and critique. A particular example is shown in \RED{Figure [X]}. In our analysis, we observed significant false positive and false negative rates with CriticBench, highlighting its limitations; see \cref{tab:false_positive}.

\begin{table}[h]
    \centering
    \caption{Quality analysis of critiques in CriticBench-THU. All values are in percentages (\%). Despite achieving correct verdicts in many cases (55.4\%), the majority of critiques (68.8\%) are still of low quality, highlighting the challenge in generating effective critiques.}
    \resizebox{0.45\textwidth}{!}{
        \begin{tabular}{l|cc|c}
            \toprule
            & \multicolumn{2}{c|}{\textbf{Verdict}} & \\
            \textbf{Critique Quality} & Correct & Incorrect & \textbf{Total} \\
            \midrule
            High-quality & 30.6 & 0.6 & 31.2 \\
            Low-quality & 24.8 & 44.0 & 68.8 \\
            \midrule
            \textbf{Total} & 55.4 & 44.6 & 100.0 \\
            \bottomrule
        \end{tabular}
    }
    \label{tab:confusion_matrix}
\end{table}

% this does not directly measure critique quality, as a good critique should ideally lead to improved solutions. In our analysis, we observed significant false positive and false negative rates with CriticBench, highlighting its limitations.


% \subsection{Taxonomy of Critique}
% \label{subsec:taxonomy}

% To investigate the quality of existing critique evaluation methods, we first propose a comprehensive taxonomy of critique quality. We focus on two fundamental dimensions that determine whether a critique provides valuable oversight:

% \textbf{Dimension 1: Internal Consistency.} This dimension examines whether a critique's analysis logically aligns with its final verdict. A critique is considered \textit{consistent} if its reasoning process coherently leads to its conclusion, and \textit{inconsistent} if there are logical contradictions between its analysis and verdict.

% \textbf{Dimension 2: Error Identification.} This dimension evaluates whether a critique successfully identifies the root cause of errors in solutions. A critique demonstrates correct error identification if it either accurately pinpoints true errors in incorrect solutions or properly validates correct solutions. Conversely, a critique shows incorrect error identification if it either fails to identify true errors or falsely claims errors in correct solutions.

% Based on these two dimensions, we classify critiques into three categories:
% 有一个标准：给定problem+solution+critique
% 有一个人来打分：0/1
% CriticBench-THU的评分机制也打了个分:0/1

% \begin{itemize}
%     \item \textbf{Contradictory Critique:} Contains logical contradictions between its analysis and verdict, exhibiting inconsistency regardless of its error identification accuracy. Such critiques fundamentally fail to provide meaningful oversight.
%     \item \textbf{Effective Critique:} Demonstrates both internal consistency and correct error identification, successfully identifying true errors and providing valid guidance for improvement.
%     \item \textbf{Ineffective Critique:} While internally consistent, either misses true errors or finds non-existent ones, leading to misleading feedback despite its logical coherence.
% \end{itemize}

% \subsection{Analysis of Existing Evaluation Methods}
% \label{subsec:limitations}

% Using this taxonomy as our analytical framework, we examine the limitations of existing verdict-based evaluation approaches through both quantitative evidence and qualitative case studies on CriticBench-THU, a well-established critique evaluation benchmark.

% \subsubsection{Quantitative Analysis}
% \label{subsubsec:quantitative}

% Our quantitative analysis reveals significant limitations in verdict-based evaluation methods through a comprehensive study comparing O1-mini and Qwen2.5-72B-Instruct:

% \begin{table}[t]
% \centering
% \caption{Comparison across evaluation metrics reveals fundamental limitations of verdict-based evaluation. Despite CriticBench-THU showing minimal difference (1.3\%) between models, detailed quality assessment exposes substantial gaps in true critique effectiveness.}
% \label{tab:critique_metrics}
% \begin{tabular}{lccc}
% \toprule
% \multirow{2}{*}{\textbf{Model}} & \textbf{ProcessBench} & \textbf{CriticBench-THU} & \textbf{Effective} \\
%  & (Error ID F1 \%) & (Verdict F1 \%) & \textbf{Critique Rate (\%)} \\
% \midrule
% O1-mini & 88.9 & 87.7 & \textbf{92.4} \\
% Qwen2.5-72B-Instruct & 61.8 & 86.4 & \textbf{72.5} \\
% \midrule
% Performance Gap & \textbf{27.1} & \textbf{1.3} & \textbf{19.9} \\
% \bottomrule
% \multicolumn{4}{l}{\small Note: Effective Critique Rate based on expert evaluation following our taxonomy on 171 samples.}
% \end{tabular}
% \end{table}

% As shown in Table~\ref{tab:critique_metrics}, despite O1-mini demonstrating substantially superior error identification capability (27.1\% gap on ProcessBench), this significant difference is not reflected in CriticBench-THU's verdict-based evaluation (merely 1.3\% gap).

% To understand this discrepancy, we conducted a detailed quality assessment using our taxonomy, with O1-mini serving as an expert evaluator under STEM graduate student supervision. Following a rigorous evaluation protocol with majority voting across three independent assessments per critique, we found:

% prompt:
% CriticBench-THU:
% 输入
% A mathematical problem
% A solution

% 产出analysi+verdict

% 第三列:
% 输入
% A mathematical problem + gt solution
% A solution
% 之前产出analysis+verdict

% 产出effective/ineffective/contradictory

% verdict是否命中solution_type(correct or wrong) -> 阳性阴性
% analysis是否有找到真正错误的原因 -> true or false


% You are an expert evaluator specialized in analyzing the quality of critiques on mathematical solutions. I will provide you with:
% 1. A mathematical problem + gt solution
% 2. A solution to be critiqued
% 3. A model's critique output containing its analysis and verdict

% Please evaluate the critique's effectiveness through the following two-stage process:

% Stage 1 - Consistency Check:
% - Carefully examine if the critique's analysis aligns with its final verdict
% - Check for any logical contradictions within the critique
% - Determine if the reasoning flow is coherent from analysis to conclusion
% Output for Stage 1: State whether the critique is "Consistent" or "Contradictory", with specific explanation.

% Stage 2 - Effectiveness Analysis (Only if Stage 1 is "Consistent"):
% - Verify if the critique identifies the actual errors in the solution (if any)
% - Check if the critique's reasoning for declaring a solution correct/incorrect is valid
% - Determine if there are cases where the critique fails to find true errors but accidentally gives the correct verdict
% Output for Stage 2: Classify the critique as either:
% - "Effective Critique": Accurately identifies true errors in incorrect solutions or correctly validates correct solutions
% - "Ineffective Critique": Fails to identify true errors but accidentally reaches correct verdict, or falsely finds errors in correct solutions

% Please provide your evaluation in this format:
% 1. Stage 1 Outcome: [Consistent/Contradictory]
%    Explanation: [Your detailed reasoning]

% 2. Stage 2 Outcome: [Effective/Ineffective] (if applicable)
%    Explanation: [Your detailed analysis]

% Final Rating: [Contradictory Critique / Effective Critique / Ineffective Critique]

% Remember:
% - Focus on whether the critique's reasoning truly justifies its verdict
% - A correct verdict alone is not sufficient - the reasoning must be valid
% - Pay special attention to cases where correct verdicts might come from incorrect analysis

% \begin{itemize}
%     \item For Qwen2.5-72B-Instruct: Only 72.5\% of critiques are truly effective (124/171), with a concerning 21.6\% being ineffective (37/171) and 5.9\% contradictory (10/171)
%     \item For O1-mini: 92.4\% of critiques are effective (158/171), with only 4.1\% ineffective (7/171) and 3.5\% contradictory (6/171)
% \end{itemize}

% This stark contrast in effective critique rates (19.9\% gap) aligns with the error identification capability gap observed in ProcessBench, suggesting that CriticBench-THU's verdict-based metrics fail to capture meaningful differences in critique quality.

% \subsubsection{Case Study Analysis}
% \label{subsubsec:case_study}

% \begin{figure*}
%     \centering
%     \includegraphics[width=0.95\linewidth]{fig/criticbench_vs_realcritic.pdf}
%     \caption{Comparison between CriticBench and RealCritic evaluation approaches on a mathematical reasoning problem. CriticBench's binary verdict-based evaluation can be misleading due to (1) contradictions between analysis and verdict, and (2) correct verdicts derived from fundamentally flawed reasoning. In contrast, RealCritic validates critique quality through correction - a valid critique should successfully identify the root cause of errors and guide towards the correct solution, while an invalid critique fails to lead to proper correction.}
%     \label{fig:criticbench_vs_realcritic}
%     \vspace{-10pt}
% \end{figure*}

% To understand why verdict-based evaluation fails to capture these quality differences, consider the mathematical problem shown in Figure~\ref{fig:criticbench_vs_realcritic}. This example illustrates two critical failure modes in CriticBench-THU's evaluation approach:

% \begin{itemize}
%     \item \textbf{Failure to Detect Contradictions:} The left critique exhibits clear logical contradictions - while its analysis correctly identifies the need for continuity verification, it contradicts itself by declaring the solution correct despite finding a continuity issue. CriticBench-THU's verdict-based evaluation overlooks this internal inconsistency.
    
%     \item \textbf{Superficial Correctness:} The middle critique reaches the correct verdict through fundamentally flawed reasoning about the function's monotonicity. Despite failing to identify the true mathematical error, it receives full credit under verdict-based evaluation.
% \end{itemize}

% These cases demonstrate that verdict-based evaluation neither ensures internal consistency nor validates whether a critique actually identifies true mathematical errors. This fundamental limitation explains why CriticBench-THU fails to differentiate between models with significantly different critique capabilities.

% Our analysis reveals a critical need for a more comprehensive evaluation framework that can accurately assess both the consistency and error identification effectiveness of AI-generated critiques. This motivates our development of RealCritic, which we present in the following section.


% [Paragraph 3]: Our work


% The background and contributions of this paper are as follows:
% \begin{itemize}
%     \item OpenAI's newly released O1 model is able to introduce slow, reflective thinking (i.e., critique) during the reasoning process, enabling it to detect and correct errors while solving problems, leading to significantly improved performance in producing the correct answer compared to 4.0.
    
%     \item Currently, various attempts are being made to replicate the O1 model, including:
%     \begin{itemize}
%         \item prompting techniques to guide the model into slower, more reflective thinking,
%         \item multi-agent debate to identify errors, and
%         \item letting the model solve step-by-step, assigning a step reward to improve the generation of the next step.
%     \end{itemize}
    
%     \item The methods used to replicate O1 remain on a superficial level. We hypothesize that one of the key improvements in O1 over models like 4.0 is its critique ability. This fundamental capability is crucial for allowing the model to identify and correct errors after critique.

%     \item why choosing critic and correct Paradigm, showcase vs CriticBench paper, showing ours is more effective.  
    
%     \item We conducted an initial benchmark by providing a mathematical problem and its ground truth final answer. We had advanced models like 4.0 generate CoT solutions, retained the ones that did not match the ground truth final answer as hard solutions, and then had O1 and 4.0 critique the math problem along with the incorrect hard solution, identify the errors, and correct them to produce the correct answer. We found that O1's critique accuracy in producing the correct answer was 75\%, while 4.0's was 60\%. As a comparison, we gave O1 and 4.0 the same mathematical problems to solve directly, and both models achieved an accuracy of around 88\%. This shows that while direct reasoning performance is comparable, O1's critique ability outperforms 4.0 by 15 percentage points, validating our hypothesis.
    
%     \item Therefore, we expanded the benchmark to cover a wide range of tasks, including mathematics, coding, and general instruction-following abilities, making it a large-scale benchmark.
    
%     \item We believe that this benchmark offers valuable contributions to the field, as it helps raise awareness of one of O1’s key strengths—its fundamental improvement in critique ability. This shift in focus from superficial to underlying enhancements in critique capabilities can help developers combine critique and reasoning in a single model, akin to O1.
    
%     \item Of course, if we ultimately decide not to integrate critique and reasoning abilities into one model but keep them separate in two LLMs, we believe that a stronger critic LLM will still foster a stronger reasoning LLM in practical use.
% \end{itemize}

% \section{Related Work}

% \RED{xzy: 一个可能的顺序：scalable oversight, self-critic, critic benchmark}

% \RED{lzn: scalable overisght一小段，提和O1的关系，大家在复现O1的时候，都是在蒸馏模型的能力。但是没有分解O1的能力构建。提和critic benchmark的区别}

% Recent studies have highlighted the impact of critic capabilities on LLMs. \citet{lan2024criticeval} introduced CriticEval, demonstrating how LLMs can self-critique and improve reasoning tasks like math and coding. Similarly, \citet{xi2024enhancing} proposed critique models that leverage supervision at test and training times to enhance LLM reasoning capabilities. Building on critique ability, \citet{luo2023critique} emphasized how critique frameworks enable scalable evaluation, marking it as a core reasoning skill.   

% % Finally, \citet{bowman2022measuring} identified scalable oversight as essential for reliable supervision, proposing methods for measuring progress in alignment.


% \textbf{Self-Critic} Self-critic is an important part of critic studies. \citet{huang2023large} demonstrated that LLMs struggle to amend their reasoning without external feedback, often resulting in performance degradation. \citet{stechly2024self} further explore these self-verification issues, finding that external verification from independent reasoners can improve reasoning accuracy. In contrast, \citet{wu2024large} introduce ProCo, a framework that enables LLMs to self-correct with minimal prompting by masking key components and using iterative verification. \citet{tyen2023llms} show that while LLMs struggle to detect reasoning errors, they can correct them when the error locations are explicitly identified. These works highlight the limitations of LLMs in self-correction and suggest that external feedback, whether through verification or error-location guidance, is essential to improving reasoning capabilities.

% % \textbf{Test-time Scaling-up.} Test-time scaling methods, by leveraging repeated sampling or iterative refinement, enhance the model's computational capacity, enabling it to perform more complex tasks during inference.



% % \textbf{Concurrent Work on Exploring o1's reasoning ability}


% \citet{wu2024comparative} demonstrated that the primary reasoning patterns in o1 are divide-and-conquer and self-refinement. Their findings indicate that these strategies play a crucial role in o1's success.


% Closely related to our work, \citet{lin2024criticbench} introduced CriticBench, a benchmark designed to evaluate the critique-correct reasoning abilities of large language models (LLMs). Their work focuses on assessing LLMs' critique abilities for solutions generated by other models, revealing a linear relationship between the models' generation, critique, and correction capabilities. In contrast, our study investigates the self-correction abilities of LLMs—an aspect not addressed in \citep{lin2024criticbench}. We demonstrate that self-correction abilities differentiate long-horizon reasoning models from short-horizon reasoning models. Moreover, our evaluation employs a single-stage framework, where the model directly generates corrections based on its critique. This differs from the two-stage process in \citep{lin2024criticbench}, where critique and correction are performed separately.

% Unlike our work, other works have focused on testing the judgment and evaluation capabilities of language models. To this end, \citet{tan2024judgebench} developed a benchmark, JudgeBench, which tested whether the LLMs could predict which of two responses was better. Similarly, \citet{lambert2024rewardbench} introduced RewardBench, a benchmark for reward models which tests their accuracy. \citet{xia2024evaluating} focuses on checking if there are any errors or redundant steps in the math reasoning process.


% \section{Framework}


% \subsection{Direct Generation, Self-Critique, Cross-Model Critique}

% In this section, we present a framework for evaluating models' problem-solving abilities. 

% Let \( p \) and \( q \) represent two distributions from different generative models. When the context is clear, we may abuse notation slightly by using \( p \) and \( q \) to refer to these models as well.

% Generally, there are two primary approaches to assessing the problem-solving performance of model \( p \). The first and more common approach is based on direct generation. In this case, for a given input question \( x \), the LLM \( p \) is tasked with generating a response \( y \). Chain-of-thought reasoning \citep{wei2022chain} is often employed during this process to derive the final answer. In psychological terms, this approach is analogous to what is referred to as ``System 1" thinking—rapid, automatic response generation.

% The second approach involves asking model \( p \) to critique and refine an initial solution \( y_0 \), rather than generating a solution from scratch. For instance, \( y_0 \) may be generated by a ``student" model \( q \), and \( p \) serves as a ``teacher" tasked with identifying flaws in \( y_0 \). If model \( p \) has trouble finding errors in what model \( q \) did, we conclude that \( p \) is not an effective teacher for \( q \). It is worth noting that the initial solution \( y_0 \) could also be generated by model \( p \) itself, in which case this approach represents a form of self-improvement.
 


% % There are two main approaches to asses the performance of the generative model $p$:
% % \begin{itemize}
% %     \item \textbf{Direct Answering Evaluation:}  In practical terms, this approach evaluates the performance of the direct responses from the model $p$, often using greedy decoding. This method is widely used in practical scenarios. In fact, many benchmarks are designed for this purpose, assessing "system 1" intelligence by testing $p$'s immediate performance in direct response.
% %     \item \textbf{Critique Evaluation:} Alternatively, we consider $p$ as a ``system 2" model, capable of more deliberate and reflective reasoning. Specifically, we prompt $p$ to critique and refine an initial solution, which may be correct or flawed. If the initial solution is imperfect, $p$ is given an opportunity to improve it, and we measure the quality of this refined response.\footnote{For simplicity, we focus on cases involving a single additional generation step, though our approach can extend to more complex scenarios.} An intelligent model $p$ with "system 2" capabilities should demonstrate strong performance in this setting.
% % \end{itemize}
% % For System 2 Evaluation, the initial solution may be self-generated by $p$ or provided by another model, $q$. When the initial solution is generated by $p$, we assess its ability for self-reflection and self-improvement. Alternatively, when the initial solution comes from another model $q$, we evaluate $p$’s ability to act as a critical ``thinker", building upon input from an external source, which is particularly relevant in multi-agent scenarios. For instance, we might treat $q$ as a ``student" providing an answer, with $p$ acting as a ``teacher" evaluating and refining that response.

% % There are two primary ways of assent the performance of the genrative model $p$. In the first case, we treat the generative model $p$ as a model of system 1, which thinks and respond fast. Put this in the practical setting, this means that we measure the performance (e.g., accuracy) of responses with direct generation, often using greedy decoding. This method is widely used to evaluate "system 1" intelligence. 

% % Another way is to treat the model as a model of system 2. For clarity, we primarily examine scenarios where one additional generation step is applied, though it is straightforward to extend our discussion to more general cases.  Specifically, we prompt the generative model \( p \) to critique and refine an initial solution, which may be self-generated or provided by another model \( q \).

% We present the mathematical formulation below, which formalizes the three primary approaches for evaluating a model's problem-solving abilities: \textbf{direct generation}, \textbf{self-critique}, and \textbf{cross-model critique}. Each approach is based on different strategies for generating, critiquing and refining answers, allowing for an analysis of a model's problem-solving capabilities in various contexts. For clarity, we consider greedy decoding when evaluating the performance.


% \textbf{Direct Generation}.
% \begin{align*}
%     \Acc_{\direct} &= \expect_{x \sim \rho} \left[ \mathbb{I} \left( y^{\direct} \text{ is correct} \right) \right] \\
%     y^{\direct} &\in \argmax_{y} p(y|x, I_{\direct})
% \end{align*}
% where \( I_{\direct} \) is the instruction for direct generation (e.g., ``Please reason step by step and put the final answer in a box" used in math reasoning tasks).
    
%     % \textbf{Context and implications}: This approach reflects what psychologists often refer to as ``System 1" thinking—an automatic and rapid response generation. It is ideal for tasks where quick, heuristic-based solutions are sufficient, but it may struggle with complex tasks requiring more thorough or reflective reasoning.

% \textbf{Self-Critique}.
% \begin{align*}
%     \Acc_{\self} &= \expect_{x \sim \rho} \left[ \mathbb{I} \left( y^{\self} \text{ is correct} \right) \right] \\
%     y^{\self} &\in \argmax_{y^{\prime}} p(y^{\prime}|y^{\direct}, x, I_{\self}) \quad y^{\direct} \in \argmax_{y} p(y|x, I_{\direct})
% \end{align*}
% where \( I_{\self} \) is the instruction for self-refinement (including critiquing and improvement). Self-refinement emphasizes the model's ability to identify flaws and improve solutions iteratively. This approach reflects a higher-level, more reflective thinking process akin to ``System 2" thinking in psychology, where errors in initial reasoning are corrected through deliberate analysis.
    
% \textbf{Cross-Critique}.
% \begin{align*}
%     \Acc_{\crossmodel} &= \expect_{x \sim \rho} \left[ \mathbb{I} \left( y^{\crossmodel} \text{ is correct} \right) \right] \\
%     y^{\crossmodel} &\in \argmax_{y^{\prime}} p(y^{\prime}|y^{\direct}, x, I_{\crossmodel}) \quad y^{\direct} \in \argmax_{y} q(y|x, I_{\direct})
% \end{align*}
% where \( I_{\crossmodel} \) is the instruction for critique and improvement.  Cross-Model Critique highlights a process where one model, the teacher, critiques and improves upon the response of another model, the student. This setup is particularly useful for fostering collaboration between models, allowing for feedback-based learning and improvement.


% % We present the mathematical formulation below: 
% % \begin{itemize}
% %     \item Direct generation. 
% %     \begin{align*}
% %         \Acc_{\direct} &= \expect_{x \sim \rho} \ls \sI \lb y^{\direct} \text{ is correct} \rb \rs \\
% %          y^{\direct} &\in \argmax_{y} p(y|x, I_{\direct})
% %     \end{align*}
% %     where $I_{\direct}$ is the instruction of direct generation (for example, ``please reason step by step and put the final answer in the boxed" used in math reasoning tasks).
% %     \item Self-refinement 
% %     \begin{align*}
% %         \Acc_{\self} &= \expect_{x \sim \rho} \ls \sI \lb y^{\self} \text{ is correct} \rb \rs \\
% %         y^{\self} &\in \argmax_{y^{\prime}} p(y^{\prime}|y, x, I_{\self}) \quad     y^{\direct} \in \argmax_{y} p(y|x, I_{\direct})
% %     \end{align*}
% %     where $I_{\self}$ is the instruction of self-thinking (including critiquing and refinement). 
% %     \item Conditional-refinement:
% %     \begin{align*}
% %         \Acc_{\cond} &= \expect_{x \sim \rho} \ls \sI \lb y^{\cond} \text{ is correct} \rb \rs \\
% %         y^{\cond} &\in \argmax_{y^{\prime}} p(y^{\prime}|y, x, I_{\cond}) \quad     y^{\direct} \in \argmax_{y} q(y|x, I_{\direct})
% %     \end{align*}
% % \end{itemize}

% % There implications are discussed in the following table.
% \begin{table}[htbp]
% \caption{Caption}
% \label{tab:my_label}
% \centering
% \begin{tabular}{c|c}
% \toprule 
%                    Cases                  & Implication \\ \hline 
%   $\Acc_{\direct} > \Acc_{\self}$   &  Compared with thinking twice, $q$ is good in direct generation \\ 
%   $\Acc_{\self} > \Acc_{\cond}$  & Compared with refine itself, $q$ is good at starting from the generation from $q$  \\ 
%   $\Acc_{\direct} > \Acc_{\cond}$  &  $q$ is good in direct generation rather than builds upon the generation of $q$  \\
% \bottomrule
% \end{tabular}
% \end{table}


% \subsection{Iterative Critique}

% Iterative critique means the critic evaluates their own critique. We mainly focus on self-evaluation. Iterative critique allows the model to get better through a process of repeating steps. During this process, the model checks for its own weaknesses and mistakes, then works on these specific issues to optimize again. This mechanism is very important for making sure model can grow and adapt over time.


% \begin{align*}
%     y^{\self}_{t+1} &\in \argmax_{y^{\prime}} p(y^{\prime}|y^{\direct}, y^{\self}_0, ... y^{\self}_t, x, I_{\text{iterative}})
% \end{align*}

% where $I_{\text{iterative}}$ is the instruction for direct generation (e.g., "Are you sure your critic is correct? Please reconsider all the content above!") . \RED{多轮critic，最后的结果呈现出一种随机上下摇摆的状态，多轮critic无法呈现一种稳定的提升趋势}


% \section{Data Construction}


% \textbf{Overview.}
% \begin{figure}
%     \centering
%     \includegraphics[width=\linewidth]{fig/create_benchmark.pdf}
%     \caption{Caption\RED{tzy: 功能性，代码性的展示，不太重要。统一成Iterative critic}}
%     \label{fig:enter-label}
% \end{figure}

% \begin{figure}
%     \centering
%     \includegraphics[width=\linewidth]{fig/fig_1.pdf}
%     \caption{Caption}
%     \label{fig:enter-label}
% \end{figure}

% \begin{figure}
%     \centering
%     \includegraphics[width=\linewidth]{fig/fig_2.pdf}
%     \caption{Caption\RED{tzy: 功能性，代码性的展示，不太重要。统一成Iterative critic}}
%     \label{fig:enter-label}
% \end{figure}

% \textbf{Tasks.}   The benchmark consists of two main categories: open-ended mathematical reasoning problems and general-domain multiple-choice problems. We collect questions from the following datasets. For the mathematical reasoning category, we include questions from test datasets such as GSM8K \citep{cobbe2021training}, MATH \citep{hendrycks2021measuring}, College Math \citep{tang2024mathscale}, Minerva MATH \citep{lewkowycz2022solving}, and OlympiadBench \citep{he2024olympiadbench}. For the multiple-choice category, we draw questions from datasets like ARC-Challenge \citep{clark2018think}, GPQA-Diamond \citep{rein2023gpqa}, and MMLU STEM \citep{hendrycks2020measuring}. The selected datasets are diverse and span a range of difficulty levels: GSM8K is relatively easy, MATH and College Math are challenging, and OlympiadBench is highly difficult. 

% To ensure a manage evaluation costs, we set a maximum size of 300 for each dataset. That means that if the original data size is larger than 300, we randomly pick up 300 samples to construct our evaluation. 



% % The benchmark is made up of two main categories: open-ended mathematical reasoning problems and general-domain multiple-choice problems. For the former, we select questions from the test datasets including GSM8K \citep{cobbe2021training}, MATH \citep{hendrycks2021measuring}, College Math \citep{tang2024mathscale}, Minerva MATH \citep{lewkowycz2022solving}, OlympiadBench \citep{he2024olympiadbench}. For the later, we collect questions from the datasets including ARC-Challenge \citep{clark2018think}, GPQA-Diamond \citep{rein2023gpqa}, MMLU STEM \citep{hendrycks2020measuring}. We choose datasets that are representative and range across different levels of difficulty. For example, gsm8k is considered easy, math and minerva math are moderate, college math is hard, and olympiadbench is very challenging.



% % and general-domain reasoning multiple-choice problems. The math problems use datasets like gsm8k, math, college math, minerva math, and olympiadbench. For the general domain multiple-choice problems, we have selected datasets such as arc-challenge, gpqa-diamond, and mmlu stem. These cover the evaluation scope for current mainstream models, including O1, GPT4-o, deepseek math, qwen math, and others.


% % Moreover, we removed datasets with too few test samples, like AIME24 and AMC23, to avoid significant fluctuations in the evaluation results.

% % For the general domain, we picked three popular and representative datasets. Among them, gpqa-diamond allows for a good comparison of O1's performance.


% \textbf{Solution Collection.} Our objective is to collect both correct and incorrect solutions for critique.  Our evaluation has two modes. In the Cross Critique mode, the solutions are previously collected and fixed. These solutions are generated from a pool of  LLM models, including Qwen family，Llama family，Deepseek family. For open-ended mathematical reasoning problems, we observe that both correct and incorrect solutions can vary significantly. To ensure the collected solutions effectively challenge critique capabilities, we prioritize incorrect solutions generated by strong models, as their errors are often subtler and harder to identify. Conversely, we prioritize correct solutions from weaker models, as these solutions tend to follow simpler patterns and may initially appear incorrect. We maintain a 1:1 ratio between each subset of incorrect and correct solutions. Additionally, we filtered out the questions that all models in our model pool could answer correctly, removing these overly simple questions and further reducing the size of the benchmark.

% In the Self Critique mode, both correct and incorrect solutions are generated by the test model itself. We do not manully filter out correct and incorrect solutions. This mode is designed to test whether the model has the ability to critically evaluate and reflect on itself. If the model can improve its evaluation metrics after undergoing self-reflection, it indicates that the model has developed a basic capacity for self-reflection. By enhancing this fundamental ability of self-reflection, the model's performance is brought closer to that of O1.



% % \textbf{How to collect wrong solutions and correct solutions?}
%  % Sample Data
% % \begin{itemize}
%     % \item Sample Data
%     % \begin{itemize}
%     %     \item Set a maximum sample size, meaning from the original data test set, we take out up to this number of samples to build the critic benchmark. If the max sample size is larger than the actual amount of data in the dataset, then we use all available data in the dataset. For example, if the max sample is set to 500 but gpqa-diamond only has 198 pieces of data, then we would sample all the data from gpqa.
%     % \end{itemize}
%     % \item Get LLM Solution
%     % \begin{itemize}
%     %     \item We maintain a pool of models. When generating incorrect solutions, we believe that the stronger a model's ability, the higher the quality of its incorrect solutions. For the same question, if both a strong model and a weak model make mistakes, we choose the wrong solution from the strong model. This means that wrong solutions from strong models are given priority over those from weak models.

%     %     When creating correct solutions, to increase the difficulty for the critic, we reverse the priority order. The correct solutions generated by weaker models are given higher priority. Because answers from strong models that are correct may contain more high-quality information, making it easier to confirm they are right. Solutions from weak models tend to be more ambiguous, better testing the critic's capability.
%     % \end{itemize}
% %     \item Construct Critic Bench
% %     \begin{itemize}
% %         \item Critic Bench 1 is entirely made up of incorrect solutions. For Critic Bench 2, we take half of the questions from Critic Bench 1 and replace their solutions with correct ones. This means the ratio of incorrect to correct data is 1:1, so the initial accuracy rate of this benchmark starts at 50\%.

% %         In addition to this, we also support two modes: self-critic and multi-turn critic.
% %     \end{itemize}
% % \end{itemize}

% \textbf{Prompt.} Previous methods for prompts and evaluation tended to allow models to find ways around giving proper answers, essentially "cheating," which means they didn't follow the intended process of critique and correction, as shown in the Fig \ref{CriticBench_vs_CriticCorrect}. This approach made the final evaluation results meaningless because the models could solve problems without actually reasoning through them.

% To improve this, we've designed our prompts to guide the model in performing a step-by-step error check. For each step, the model should use appropriate verification, recalculation, and reflection to ensure that it is logically and mathematically sound. If an error occurs at any point, the model needs to thoroughly describe what the error is, why it happened, and propose a way to fix it or provide the correct method.

% When an error is spotted in a step, the analysis should halt—because later steps might be based on that error—and the conclusion should immediately state "Incorrect," along with noting the step number where the first error occurred.

% We strongly encourage users to create their own unique system and user prompts to cater to various models and needs, making the process adaptable and versatile.

% \textbf{Evaluation metrics:}
% We ran the model using the critique-and-revision paradigm. The model's critic ability is represented by three accuracy metrics: i->c, c->c, and the overall accuracy of the final answer in the conclusion. 

% The calculation for the metrics i->c and i->i uses the total number of data where the previous solution was incorrect as the denominator. The numerators are the number of instances where errors were corrected to become correct (i->c) and the number of instances where errors remained incorrect (i->i). Together, these two metrics sum up to 100%.

% For the metrics c->i and c->c, the denominator is the total count of data where the previous solution was correct. The numerators are the counts of previously correct solutions that have been changed to incorrect (c->i) and those that remain correct (c->c). These also add up to 100%.

% Since the increase in critique accuracy mainly comes from improvements in i->c and c->c, and the other two metrics can be derived from these, we only record the i->c and c->c metrics.

% For both self-critique and cross-critique, we support calculating i->c and c->c in situations with multiple rounds of critique. It helps users see how details improve or change with each turn of critique in simpler terms.

% However, accuracy is still an indirect way to measure the critic ability. There are cases where the critic might be right, but the model lacks the capability to correctly adjust the solution based on the critic's feedback. Conversely, there can be instances where the critic is wrong, yet the model ends up with the correct final answer by chance without following the critic's guidance.

% To mitigate these issues, we introduced a post-check step. We used Qwen 2.5 32B Instruct (the largest model that can run on a single A100 GPU) to ensure that any corrections made by the model strictly followed the critic's feedback.


% \section{Why Existing Benchmarks Fall Short?}
% \label{sec:why_existing_benchmarks_fall_short}






% \textbf{[Case Studies]} 
% tzy加了些:
% CriticBench-THU adopts an open-loop evaluation paradigm through critique-then-correction, where critique and correction are independently evaluated. This decoupled evaluation makes it impossible to validate whether a critique has identified the real error - even when a critique fails to identify the root cause, there's no mechanism to detect this failure through correction outcomes since the correction process is evaluated separately.

% In contrast, RealCritic implements a closed-loop evaluation paradigm through critique-and-correction, where correction outcomes must be traced back to critique quality. This coupling ensures that correction's success in matching ground truth answers directly reflects whether the critique has effectively identified true errors. The closed-loop nature provides a reliable validation mechanism: if a critique fails to identify the real error, the guided correction based on this critique would likely fail to reach the correct answer.

\begin{figure*}
    \centering
    \includegraphics[width=0.95\linewidth]{fig/criticbench_vs_realcritic.pdf}
    \caption{TODO.}
    \label{fig:criticbench_vs_realcritic}
    \vspace{-10pt}
\end{figure*}

% [\cref{fig:openloop_vs_closedloop}]

We believe the fundamental issue with existing benchmarks lies in their \textbf{open-loop} nature. Specifically, the quality of the generated critique is not directly influenced by subsequent refinement. As a result, evaluation can become unreliable.


% \textbf{[Limitations]} We have identified several limitations in existing benchmarks. First, many test cases are too easy for modern language models, resulting in limited challenge for evaluation. \RED{[More elaboration].} Second, and more critically, these benchmarks are unreliable. We observed high rates of both false negatives and false positives. Specifically, [more details]. Third, they fail to support iterative critique, which is considered crucial for advanced models such as o1 \citep{openai2024o1}.

In addition to the limitations discussed, we identified missing components in existing benchmarks crucial for evaluating emergent models such as o1 \citep{o1mini2024}, particularly self-critique and multi-round critique for uncovering solution bugs. This realization led us to develop RealCritic, introduced in the following section.
 

% Thus, assessing LLM critique abilities requires careful consideration of diverse responses and multiple evaluation criteria to ensure reliable and meaningful judgments.




\section{Our Evaluation Framework}

\begin{figure*}[h]
    \centering
    \includegraphics[width=0.7\linewidth]{fig/openloop_vs_closedloop.pdf}
    \caption{Caption.}
    \label{fig:openloop_vs_closedloop}
    \vspace{-10pt}
\end{figure*}

In this section, we present our evaluation framework for benchmarking the critique abilities of LLMs in mathematical reasoning domains. Our framework is built around several key concepts: 1) the \textbf{closed-loop} evaluation method described in \cref{sec:closed_loop}; 2) the spectrum of critique abilities outlined in \cref{sec:multi_face_critique}; and 3) the targeted datasets we curated for testing, as detailed in \cref{sec:dataset_collection}.

\subsection{From Open-Loop Evaluation to Closed-Loop Evaluation}
\label{sec:closed_loop}


% As discussed in \cref{sec:why_existing_benchmarks_fall_short}, we observe that most existing benchmarks rely on open-loop evaluation, which often leads to unreliable system performance. To address this limitation, we propose a closed-loop methodology that evaluates the model’s critique ability through a \textbf{critique-and-correction} framework. Specifically, we will assess the quality of critiques by examining the accuracy of the refined solutions generated after the critique is applied. Our core insight is that a high-quality critique, by nature, should guide the system toward a more accurate solution. Therefore, we can rely on the quality of the generated solution (a easy task as mentioned) to judge the critique ability in an automated framework. 


As discussed in \cref{sec:why_existing_benchmarks_fall_short}, we observe that the majority of existing benchmarks rely on open-loop evaluation, which inherently leads to unreliable system performance. This open-loop nature fails to account for the critique and its ongoing refinement process, thus limiting the effectiveness of these benchmarks. To address this significant limitation, we propose a closed-loop methodology designed to evaluate the model’s critique ability through a \textbf{critique-and-correction} framework. In this framework, the LLM's critiques are not only generated but also put to the test by applying them to refine the initial solution.

Specifically, we plan to assess the quality of critiques by examining the accuracy of the solution generated after the critique is applied and refined. The key insight driving this approach is that a high-quality critique should naturally lead to a more accurate solution. In other words, the critique is not an isolated task but an integral part of a dynamic correction process that should improve the solution incrementally. This allows us to measure the effectiveness of the critique by evaluating the quality of the final solution. 
\begin{align*}
    \acc_{} &= \mathbb{E}_{x \sim \rho}[\mathbb{I}(y_{\op{correction}})], \\
     (y_{\op{critic}}, y_{\op{correction}}) &\sim \mathbb{P}_{\op{Critic-LLM}}(x, s, I_{\op{critic}}),
\end{align*}
where $x$ denotes a question drawn from the distribution $\rho$. The term $\mathbb{P}_{\op{Critic-LLM}}$ represents the distribution over outputs of the critic LLM, with $s$ as an initial solution (response) and $I_{\op{critic}}$ as the instruction prompting both  the critique $y_{\op{critic}}$ and correction $y_{\op{correction}}$. 


% While assessing the accuracy of the refined solution is relatively straightforward—particularly in mathematical reasoning tasks—the real challenge lies in determining whether the critique itself was valuable in guiding the solution toward greater accuracy.

% \subsubsection{Correctness Metrics}

% \begin{enumerate}
%     \item \textbf{Direct Generation Accuracy} ($\Acc_{\direct}$)
%     衡量模型直接解题的基础能力：
%     \begin{align*}
%         \Acc_{\direct} &= \expect_{x \sim \rho} \left[ \mathbb{I} \left( y^{\direct} \text{ is correct} \right) \right]
%     \end{align*}
    
%     \item \textbf{Critique-Guided Accuracy} ($\Acc_{\critique}$)
%     衡量基于critique的解题准确率：
%     \begin{align*}
%         \Acc_{\critique} &= \expect_{x \sim \rho} \left[ \mathbb{I} \left( y^{\critique} \text{ is correct} \right) \right]
%     \end{align*}
% \end{enumerate}

We would like to clarify several things. First, while CriticBench allows us to measure the accuracy of refined solution, it is in a separate stage and that is not used for measuring the quality of critic itself. Second, our approach leverages the quality of the refined solution to measure the quality of generated critique. There are shortcuts that models may directly generate a new solution, rather than focusing on the critique the original solution. To this end, we have carefully tuned the prompt and designed a post-check process to mitigate such behaviors in our evaluations.  

% [limitations of our approach and its advantage in terms of automated and scalable evaluation] Our approach enables an automated, scalable means of evaluating critique ability. By directly linking critique quality to the improved solution accuracy, we establish a robust metric for evaluating critique effectiveness, making it possible to assess and optimize the model's critique capacity in a transparent and measurable way. This closed-loop evaluation provides a more holistic and reliable assessment of system performance compared to traditional benchmarks, which are often limited to static, one-off evaluations.

\textbf{[Case Studies of our method.]}



% \subsubsection{Quality Metrics}

% \begin{enumerate}
%     \item \textbf{Critique-Correction Consistency (CCC)}
%     衡量critique的分析与实际修正是否一致：
%     \begin{align*}
%         \text{CCC} &= \frac{\text{# consistent critique-correction pairs}}{\text{total # problems}}
%     \end{align*}
%     其中，consistent指critique指出的错误与实际修正的内容相匹配。
    
%     \item \textbf{Effective Critique Rate (ECR)}
%     衡量能够导致正确答案的critique比例：
%     \begin{align*}
%         \text{ECR} &= \frac{\text{# consistent pairs with correct final answer}}{\text{total # problems}}
%     \end{align*}
%     这个指标反映了真正有效的critique-correction过程的比例。
% \end{enumerate}

% 这些指标共同构成了一个全面的评估体系：Correctness Metrics关注最终的解题效果，而Quality Metrics则深入评估critique过程的质量。特别地，ECR ≤ Acc_critique 的差距反映了critique质量的"真实性" - 即模型是否通过正确的分析和修正达到了正确答案。



% \subsection{Overview}

% Evaluating the critique ability of LLMs presents several challenges due to the complex nature of the task. First, the evaluation criteria for a high-quality critique are multifaceted: 1) the critique must accurately identify flaws or weaknesses in the proposed solution, and 2) it should provide constructive feedback that not only points out issues but also suggests actionable, helpful improvements, and 3) it should be legibility, meaning that it is logically consistent and easy to check. Furthermore, critique is inherently an open-ended generation task, where the diversity of valid responses is broad. This means that relying on a single reference critique, whether human-generated or model-generated, to assess the quality of a model's critique can be misleading and unreliable. To address these challenges, ideally,  a more advanced evaluator—such as a human expert—would be required to assess the generated critique, providing an external measure of quality based on factors such as clarity, depth, and the feasibility of suggested improvements. However, even human evaluators can vary in their interpretations, adding an additional layer of subjectivity. Coupled with the need to consider multiple evaluation criteria (accuracy, constructiveness, clarity, relevance), this makes the task of evaluating critiques not only more challenging but also resource-intensive. 



% Fundamentally, critique serve an intermediate variable. Previous benchmarks such as CriticBench \citep{lin2024criticbench} relies on 

% 评估LLMs的critique能力面临一个根本性挑战：如何判断一个critique的质量？现有方法如CriticBench主要依赖二元判断（correct/wrong），这种方法存在两个关键问题：

% \begin{enumerate}
%     \item \textbf{表面正确但推理错误}：模型可能通过错误的推理得到正确的结论
%     \item \textbf{分析与结论不一致}：模型的critique分析过程与最终verdict可能存在矛盾
% \end{enumerate}

% 我们的核心思想是：在数学推理领域，由于存在明确的ground truth答案，我们可以通过correction的正确性来间接但客观地评估critique的质量。如图\ref{fig:criticbench_vs_realcritic}所示，这种方法可以有效区分表面的critique和真正有帮助的critique。

\subsection{What to Critique and How to Critique}
\label{sec:multi_face_critique}

% \subsubsection{Direct Generation}
% 作为baseline的直接问题解决能力评估：
% \begin{align*}
%     y^{\direct} &\in \argmax_{y} p(y|x, I_{\direct})
% \end{align*}

% 这种范式用于建立模型基础解题能力的参考标准。我们评估模型在没有critique辅助的情况下直接生成答案的能力，为后续critique能力的评估提供对照基准。


After defining the evaluation criteria, the next step is to design test cases that assess both the model’s critique ability and the underlying critique process. We identify two key axes that are often overlooked in existing benchmarks. The first axis distinguishes between self-critique, where the model evaluates its own generated solution, and cross-critique, where it critiques a solution provided by other models. While cross-critique has been widely studied \citep{lin2024criticbench}, self-critique remains underexplored, despite its importance for o1-style models that can refine their outputs through internal feedback loops. The second axis examines whether the critique process is single-round or iterative. Complex tasks often require multi-round critique, where the model refines its feedback across several iterations to address errors in initial assessments. This iterative process offers a more comprehensive test of a model’s long-horizon reasoning capabilities, revealing how well it can sustain logical coherence over time. Together, these axes provide a more nuanced framework for evaluating critique ability, which we elaborate on in the following sections.


% \subsection{Deciding Target to Critique}

% \begin{align*}
% y^{\self} &\in \argmax_{y^{\prime}} p_{LLM}(y^{\prime}|y^{\self}, x, I_{\self}) \\
% y^{\self} &= [...]
% \end{align*}

\textbf{Self-Critique Paradigm:} The self-critique paradigm focuses on assessing a model's ability to identify and improve errors in its own generated solutions. Formally, the quality of critique is measured by:
\begin{align*}
\acc_{\op{self}} &= \mathbb{E}_{x \sim \rho}[\mathbb{I} (y_{\op{correction}})], \\
(y_{\op{critic}}, y_{\op{correction}}) &\sim \mathbb{P}_{\op{Critic-LLM}}(x, s, I_{\op{critic}}),  \\
s &\sim  \mathbb{P}_{\op{Critic-LLM}}(x, I_{\op{generation}}). 
\end{align*}
We note that this paradigm serves to assess the model's introspective capabilities, specifically its ability to recognize its own errors, analyze their root causes, and implement effective corrections. Additionally, self-critique can reveal whether the model exhibits overconfidence in its initial responses by evaluating its willingness and ability to acknowledge and amend mistakes. However, since the critic and solution generator are the same model, they inherently share the same knowledge base and potential biases, which may limit the diversity and objectivity of the critiques. Despite this, the self-critique paradigm provides valuable insights into the model's capacity for self-reflection and self-improvement, making it particularly important for applications that require autonomous operation without external oversight.



% [补充：self-critique能检验模型是否过分confidence] The self-critique paradigm evaluates the model's introspective capabilities and  sheds light on the model's capacity for self-reflection and self-improvement—particularly important in settings where external oversight is limited or unavailable. Since the critic and solution generator LLMs share the same model and hence the same knowledge, they potentially have the same biases. 






 

% across three key dimensions: Error Identification, assessing whether the model can accurately detect errors in its own generated answers; Error Analysis, examining whether it can correctly diagnose the root cause of those errors; and Correction Ability, evaluating whether the model can propose a viable improvement plan and successfully implement the correction. This paradigm provides valuable insights into the model's capacity for self-reflection and self-improvement, which is particularly crucial for tasks requiring autonomous operation without external oversight.

\textbf{Cross-Critique Paradigm:} The cross-critique paradigm evaluates a model's ability to analyze and improve answers generated by other models, rather than its own outputs. This approach is crucial for understanding how effectively a model can serve as an external evaluator, enhancing the overall quality and reliability of solutions within a diverse ecosystem of language models. Consider the following formal framework for the cross-critique paradigm:
\begin{align*}
\acc_{\op{cross}} &= \mathbb{E}_{x \sim \rho}[\mathbb{I} (y_{\op{correction}})], \\
(y_{\op{critic}}, y_{\op{correction}}) &\sim \mathbb{P}_{\op{Critic-LLM}}(x, s, I_{\op{critic}}),  \\
s &\sim  \mathbb{P}_{\op{LLM}}(x, I_{\op{generation}}), 
\end{align*}
where $\sP_{\op{LLM}}$ may involve any language model distribution, which is distinct from the critic's distribution and could even be a combination of multiple models. This diversity means that the critic must adeptly handle a wide range of solution styles and error types, ensuring versatile evaluation capabilities. Note that a well-designed cross-critique model can act as an effective teacher for other student models by providing insightful feedback and corrections, thereby enhancing the overall quality and reliability of generated solutions across different models.
% \begin{align*}
% y^{\crossmodel} &\in \argmax_{y^{\prime}} p(y^{\prime}|y^{\other}, x, I_{\crossmodel})
% \end{align*}

% This paradigm provides a more objective evaluation of critique ability by addressing key factors such as bias mitigation, error handling, comparative analysis, and real-world applicability. Cross-critique mitigates potential biases inherent in self-evaluation, where models may struggle to critique their own outputs objectively. It also enables systematic evaluation of a model's capacity to handle a diverse range of errors generated by different models, offering more robust insights into error-handling capabilities. Additionally, it facilitates direct comparisons between models' critique performances, highlighting their relative strengths and weaknesses. The cross-critique setting mirrors real-world scenarios like peer review and collaborative problem-solving, where systems refine each other's outputs. By integrating both self-critique and cross-critique paradigms, we establish a comprehensive framework to evaluate critique-and-correction abilities. This dual-axis approach captures a model’s capacity for self-improvement while also assessing its ability to engage in collaborative error correction, which is essential for practical deployments in complex, multi-agent environments.

% \subsubsection{[Title to be determined]}
% 评估模型对自己生成答案的critique和改进能力：
% \begin{align*}
%     y^{\self} &\in \argmax_{y^{\prime}} p(y^{\prime}|y^{\direct}, x, I_{\self})
% \end{align*}

% 在这个范式中，我们关注：
% \begin{itemize}
%     \item 错误识别：模型能否准确定位自己解答中的错误
%     \item 错误分析：能否准确分析错误的根本原因
%     \item 修正能力：能否基于critique给出改进方案并实施修正
% \end{itemize}

% 评估模型对其他模型答案的critique能力：
% \begin{align*}
%     y^{\crossmodel} &\in \argmax_{y^{\prime}} p(y^{\prime}|y^{\other}, x, I_{\crossmodel})
% \end{align*}

% 这种范式提供了更客观的critique能力评估，因为：
% \begin{itemize}
%     \item 避免了自我评价可能带来的偏差
%     \item 可以系统评估模型处理不同类型错误的能力
%     \item 提供了不同模型间能力对比的机会
%     \item 更接近实际应用场景（如模型互相检查）
% \end{itemize}

% \subsection{Iterative Refinement}

% \subsubsection{Motivation}
% O1模型的成功表明，多轮自我反思和迭代改进在数学推理中起着关键作用。通过支持多轮critique-correction循环，我们可以：
% \begin{itemize}
%     \item 评估模型的持续改进能力
%     \item 研究错误修正的收敛性
%     \item 分析模型的自我监督效果
% \end{itemize}

% % \subsubsection{Refinement Process}
% 形式化定义迭代过程：
% \begin{align*}
%     y^{\self}_{t+1} &\in \argmax_{y^{\prime}} p(y^{\prime}|y^{\direct}, y^{\self}_0, ..., y^{\self}_t, x, I_{\text{iterative}})
% \end{align*}

% 其中：
% \begin{itemize}
%     \item $t$：迭代轮次
%     \item $y^{\self}_t$：第$t$轮的答案
%     \item $I_{\text{iterative}}$：迭代prompt模板
% \end{itemize}

\textbf{Iterative Critique-Correction Paradigm:} Drawing on the success of o1-style models \citep{o1mini2024}, it becomes evident that multi-round self-reflection and iterative refinement play a decisive role in mathematical reasoning. By enabling several cycles of critique-and-correction, we can thoroughly evaluate the model’s continuous improvement across successive iterations, investigate the convergence properties underpinning its error-correction process, and analyze how self-supervision mechanisms influence performance—ultimately shedding light on the model’s capacity for robust and adaptive problem solving.

Formally, we define the iterative process as follows:
\begin{align*}
    \acc_{\op{self}}^{t} &= \mathbb{E}_{x \sim \rho}[\mathbb{I} (y_{\op{correction}}^{t})], \\
(y_{\op{critic}}^{t}, y_{\op{correction}}^{t}) &\sim \mathbb{P}_{\op{Critic-LLM}}(x, s, I_{\op{critic}}, y_{\op{critic}}^{1}, y_{\op{correction}}^{1}, \ldots,y_{\op{critic}}^{t-1}, y_{\op{correction}}^{t-1} ),  \\
s &\sim  \mathbb{P}_{\op{LLM}}(x, I_{\op{generation}}), 
\end{align*}
% \[
% y_{t+1}^{\mathrm{self}} \;\in\; \argmax_{y'}
% \, p\Bigl(y' \,\big|\,
%      y^{\mathrm{direct}},\;
%      y_0^{\mathrm{self}},\;
%      \ldots,\;
%      y_t^{\mathrm{self}},\;
%      x,\;
%      I_{\mathrm{iterative}}
% \Bigr),
% \]
where $t$ denotes the iteration index compared with previous notions.
This formulation highlights the model’s capability to refine its output through repeated self-critique, shedding light on its long-horizon reasoning and error-correction dynamics.

% \begin{itemize}
%     \item $t$ denotes the iteration index,
%     \item $y_t^{\mathrm{self}}$ is the model’s answer at the $t$-th iteration, and
%     \item $I_{\mathrm{iterative}}$ represents the iterative prompt template.
% \end{itemize}
   


\subsection{Dataset Collection} 
\label{sec:dataset_collection}



\begin{figure}[htbp]
    \centering
    \includegraphics[width=\linewidth]{fig/create_benchmark.pdf}
    \caption{Caption}
    \label{fig:create_benchmark}
\end{figure}

% \subsection{数据预筛}

% 我们收集数据的流程如Figure \ref{fig:create_benchmark}所示。

% 我们广泛调研了包括llama, O1, GPT, deepseek, qwen等等经典系列的模型使用的评测数据。收集数据的大前提为：数据集为英文，数据集不包含图片等非文字的模态，数据集不包含code能力评测，不包含指令跟随类能力的评测。剔除掉不符合大前提的数据后，剩下了26份数据集作为候选。包含Open-Ended Math和Multi-Choices两大类数据。

% 我们需要考虑如何进一步缩减26份数据集，以使评测结果具有简洁性，代表性以及节省评测开销。

% 为了使评测结果具有简洁性和代表性，我们考虑在数据集规模上进行缩减。从由26份数据集构成的候选集中，挑选出最具代表性和最适合做评测的一些数据集。

% 考虑Open-Ended Math，首先我们想要候选数据集的测试集数量足够多。例如AIME2024和AMC2023两个数据集，是目前足够有难度的数学测试集。当前具有超高数学能力的模型喜欢在这两个数据集上进行评测。但是考虑到这两个数据集的测试集数量分别只有30条和40条，评测的波动可能会比较大，所以我们不考虑将这两个数据集入选benchmark。

% 其次我们想要尽量让评测数据集覆盖不同的难度等级，经验性地规定了非常简单，简单，中等，困难，非常困难五个难度等级。我们选择了五个难度等级中较为经典的评测数据集加入realcritic benchmark。

% 对于Multi-Choices，我们经验性规定了简单，中等，困难三个难度等级，将三个难度等级中较为经典的评测数据集加入realcritic benchmark，其中包括了最近非常受关注的GPQA-diamond数据集。能全面地考验模型的能力。

% 最后，一共入选了8个数据集，其中Open-Ended Math占5个，Multi-Choices占3个。

% 为了节省评测开销，我们从原数据测试集中最大sample出300条数据。也即，如果测试集数量少于300条，那么全部收进数据pool中，如果测试集数量多于300条，则从中随机sample 300条数据加入数据pool中。

% The process for collecting our data is illustrated in Figure \ref{fig:create_benchmark}.


In this section, we introduce the strategies we employed to construct high-quality datasets for benchmarking critique abilities. An overview of our data collection process is provided in \cref{fig:create_benchmark}.


Our approach began with an extensive review of existing evaluation datasets from previous studies that benchmark well-known models, such as the o1 model \citep{openai2024o1}. The selection criteria for these datasets were as follows: they must be in English, consist exclusively of text-based content, exclude code evaluation, and avoid tasks focused on command-following abilities. After applying these filters, we identified 26 candidate datasets, which were further categorized into two main groups: (1) open-ended mathematical reasoning tasks, including \RED{[list examples]}, and (2) general-domain multiple-choice reasoning tasks, including \RED{[list examples]}.

Given the large number of datasets, evaluating all 26 candidates was not feasible within the scope of this study. To ensure a cost-effective evaluation process, we selected a representative subset of samples from each dataset for further analysis. This strategy allows for a comprehensive yet manageable evaluation, ensuring that we maintain a balance between dataset diversity and practical resource constraints.

% We conducted an extensive review of evaluation datasets used in previous works for benchmarking well-known models including o1 model \citep{openai2024o1}. The criteria for data collection were that the datasets must be in English, contain only text-based content, exclude code evaluation, and not assess command-following abilities. After filtering out datasets that did not meet these criteria, we were left with 26 candidate datasets, which fall into two main categories: open-ended math reasoning, including [] and general-domain multi-choices reasoning tasks, including. The collection of these 26 candidates is too huge for evaluation. Thus, for the purpose of cost-effective, we futher select representitive few samples from each dataset. 

To ensure our evaluation results are concise, representative, and cost-effective, we needed to further narrow down the 26 datasets.

For conciseness and representativeness, we focused on reducing the size of the dataset pool. From the 26 candidates, we selected the most representative and suitable datasets for evaluation.

Regarding Open-Ended Math, we aimed for a sufficient number of test items in each candidate dataset. For instance, AIME2024 and AMC2023 are challenging math tests, popular among models with advanced math capabilities. However, since they only have 30 and 40 test items respectively, which could lead to higher variability in evaluation outcomes, we decided not to include them in the benchmark.

We also aimed for our evaluation datasets to cover a range of difficulty levels. We defined five levels of difficulty based on experience: very easy, easy, medium, hard, and very hard. We chose classic datasets from each level to add to the RealCritic benchmark, including GSM8K \citep{cobbe2021gsm8k}, Math \citep{hendrycks2021math}, College Math \citep{collegemath}, Minerva Math \citep{minverva_math}, Olympiad Bench\citep{he2024olympiadbench}. 

For Multi-Choices, we defined three difficulty levels: easy, medium, and hard. We added classic datasets from these levels to the RealCritic benchmark, including the recently popular GPQA-diamond dataset \citep{rein2023gpqa} which thoroughly tests model performance, ARC-Challenge \citep{arc} and MMLU-STEM \citep{hendrycks2020mmlu}.

In total, eight datasets were selected, five from Open-Ended Math and three from Multi-Choices.

To reduce evaluation costs, we sampled up to 300 items from each original test set. If a test set had fewer than 300 items, all items were included; if it had more, we randomly selected 300 items for the data pool.

\subsubsection{Solution Collection}

% 我们构建了一个模型pool，按照reasoning能力大小排序为：xxx。

% 我们将所有的模型，对数据pool中的所有数据采样一次。得到了所有模型在所有数据上的solution。我们进行了如下数据清洗，1. 清洗掉太长的solution（模型的停止词没有命中，导致重复生成到max generate token nums）。2. 去除所有模型全部回答正确的question，因为这样的question过于简单。

% 对于错误solution，优先级设置为强模型 > 弱模型。也就是说，一个question，如果多个模型都给出了错误的solution，那么我们选择最强的模型产生的错误solution组合question形成一条数据。根据\ref{fig:Solution_collect_case_wrong}可以看到，当强模型和弱模型同时在一道题目上犯错，强模型的solution会带有更多的细节，这让准备对solution进行critic的模型有更多的操作空间。而弱模型给出的错误solution往往很笼统，模型critic这样的solution，并不能很好地分析具体是哪一步开始出现了错误。

% 对于正确solution，优先级设置为弱模型 > 强模型。根据\ref{fig:Solution_collect_case_correct}可以看到，强模型生成的正确solution，中间过程很少出现错误，所以模型critic这样的solution时，会非常轻松。弱模型答对一个question，可能存在更多的模棱两可甚至错误的中间过程，对于模型的critic工作提出了更大的挑战。

We created a model pool, including Qwen series \citep{qwen2.5}, Llama 3.1 series 
 \citep{dubey2024llama}, Deepseek Math \citep{deepseekv2}.

We sampled each model once on all data points to get their solutions. Then we cleaned the data as follows:

\begin{itemize}
    \item Removed overly long solutions where models failed to stop correctly and repeated outputs until reaching the maximum token limit.
    \item Eliminated questions that all models answered correctly, as these were too simple.
\end{itemize}

For incorrect solutions, we prioritized stronger models over weaker ones. This means that if multiple models got a question wrong, we chose the incorrect solution from the strongest model. As shown in Figure \ref{fig:Solution_collect_case_wrong}, when both strong and weak models make mistakes on the same question, the strong model's solution tends to have more details. This gives more room for the critic model to analyze. Weak models often give vague incorrect solutions, which are harder for the critic model to pinpoint the exact point where things went wrong.

For correct solutions, we gave priority to weaker models over stronger ones. According to Figure \ref{fig:Solution_collect_case_correct}, strong models usually produce correct solutions with few errors in the process, making it easier for the critic model to evaluate. However, when a weak model gets a question right, its solution might include ambiguous or even incorrect steps, posing a greater challenge for the critic model's evaluation.

\subsubsection{Final Format}

The final data we collected is shown in Table \ref{tab:data_format}. We kept a 1:1 ratio of correct to incorrect solutions in each dataset. This means that for each dataset, half of the questions come with correct solutions, and the other half come with incorrect solutions.

\begin{table*}[t]
\centering
\setlength{\tabcolsep}{4pt}  % 减少列间距
\scriptsize  % 使用更小的字号
\begin{tabular}{lcccccccc}
\toprule
  & \textbf{ARC} & \textbf{GSM8K} & \textbf{MATH} & \makecell{\textbf{College}\\\textbf{Math}} & \makecell{\textbf{Minerva}\\\textbf{Math}} & \textbf{GPQA} & \makecell{\textbf{MMLU}\\\textbf{STEM}} &  \makecell{\textbf{Olympiad}\\\textbf{Bench}}\\
\midrule
\shortstack[l]{Total Num} &263 &273&268&279&261&190&292&267 \\
\midrule
\shortstack[l]{Correct Solution} &131 &136&134&139&130&95&146&133 \\
\midrule
\shortstack[l]{Wrong Solution} &132 &137&134&140&131&95&146&134 \\
\bottomrule
\end{tabular}
\caption{The total number of questions in each subset of RealCritic. Along with how many questions come with incorrect solutions and how many come with correct solutions.}
\label{tab:data_format}
\end{table*}

Figure \ref{fig:create_benchmark} shows a data example that needs to be critiqued, focusing on the question and the reasoning solution that needs critique.

For self-critique, we only use the Question part. As illustrated in Figure \ref{fig:data_use}, we first generate a response to the question using a Direct CoT  Prompt. Then, by adding a Critique System Prompt, we instruct the model to review its own solution. If the model finds any mistakes, it corrects them right away. If no mistakes are found, it confirms the final answer.

In cross-critique, the model critiques a given question and solution using the same Critique System Prompt as in self-critique.

It also evaluates this solution based on whether the final answer matches the ground truth answer.

Examples of the Direct CoT System Prompt and the Critique System Prompt are shown in Figure \ref{fig:system prompt}.

% 我们最后收集的数据如Table \ref{tab:data_format}所示。
% \begin{table*}[t]
% \centering
% \setlength{\tabcolsep}{4pt}  % 减少列间距
% \scriptsize  % 使用更小的字号
% \begin{tabular}{lcccccccc}
% \toprule
%   & \textbf{ARC} & \textbf{GSM8K} & \textbf{MATH} & \makecell{\textbf{College}\\\textbf{Math}} & \makecell{\textbf{Minerva}\\\textbf{Math}} & \textbf{GPQA} & \makecell{\textbf{MMLU}\\\textbf{STEM}} &  \makecell{\textbf{Olympiad}\\\textbf{Bench}}\\
% \midrule
% \shortstack[l]{Total Num} &263 &273&268&279&261&190&292&267 \\
% \midrule
% \shortstack[l]{Correct Solution} &131 &136&134&139&130&95&146&133 \\
% \midrule
% \shortstack[l]{Wrong Solution} &132 &137&134&140&131&95&146&134 \\
% \bottomrule
% \end{tabular}
% \caption{TODO}
% \label{tab:data_format}
% \end{table*}

% Figure \ref{fig:create_benchmark}展示了一个待critic的data example，主要部分为question和待critic的reasoning solution。

% 在self-critique中，我们只需要用到Question。如Figure \ref{fig:data_use}所示，首先配合Direct CoT prompt生成对该question的response，然后添加critique system prompt，prompt模型对自己的solution进行critic，如果认为有错误的话，则立刻进行correct，如果认为没有错误，则在最后confirm final answer。

% 在cross-critique中，模型需要在critique system prompt的指导下，给定question和待critic的solution，对该solution进行critic，同样也是以final answer是否匹配gt answer为判断标准。

% Direct CoT System Prompt和critique system prompt的样例如Figure \ref{fig:system prompt}

% \begin{figure}
%     \centering
%     \includegraphics[width=\linewidth]{fig/fig_1.pdf}
%     \caption{Caption}
%     \label{fig:data_use}
% \end{figure} 


% \section{Experiments}
% \RED{xzy: 数据太多了，不知道怎么组织}

% \RED{tzy: C2C和I2C先不画在第一张表格，先给一个直观的各个模型和O1 mini的区别}

% \RED{tzy: C2C和I2C变成delta，Average，先把结论算出来，再看情况分情况讨论}

% \RED{tzy: 表格太沉重了，给一个柱状图感觉一下就行}

% \RED{tzy: self-critic和cross-critic分成一个总表，比现在4行少一行}

% \RED{tzy: 拆解细分，画其他图分析。把avg化成柱状图，再加上C2C, I2C的细节}

% \RED{xzy: 多轮critic要不要换点花样展示}

% \RED{xzy: 如何将单轮和多轮放在一起比较？画average的折线图，折线图横坐标是轮数，轮数是3轮。一条折线代表一个模型，一张图里代表六条折线}

% \RED{tzy: 分析一下数据集里的情况，分析维度：凸显出问题的难度，unique answer，采样每个问题，对于8个模型，有几个模型能产生solution。data construct需要一张图，还可以补上一个例子}

% \RED{lzn: 二维的图，direct generation的能力，critic的能力，希望模型在右上角}

% Our evaluation covers both proprietary models such as  o1-mini \citep{openai2024o1}, GPT-4o \citep{hurst2024gpt4o}, Claude and open-sourced models such as Qwen2.5-Math-72B-Instruct \citep{yang2024qwen2}, Mistral-Large-Instruct-2407\footnote{\url{https://huggingface.co/mistralai/Mistral-Large-Instruct-2407}}, Llama-3.1-70B-Instruct \citep{dubey2024llama}. 

% \subsection{self-critic}
% Table \ref{xxx} 呈现了当前主流的开源或闭源模型在benchmark上的总体表现。我们想通过一系列的实验探究三个问题，问题一：O1模型相比于其他模型，是不是在self critic能力上得到了极大的增强。问题二：这种self critic能力的增强，是不是带给了O1模型持续提升自我的能力。问题三：critic能力的细化拆解。

% \subsubsection{O1 reasoning能力卓越可能的原因之一}
% The self-critique test checks if the model can improve on the solutions it generates. In other words, it tests whether the model can refine its own work. This ability to self-improve might be one of the key reasons behind the strong reasoning power of O1. 

% For all the questions, we only take one sample and do not repeat the sampling.

% The model first performs direct cot reasoning on the benchmark. Then, it conducts the first round of critique based on the results generated from this direct cot reasoning. 

% As can be seen, apart from model O1, all other models have reproduced the results of \citet{huang2023large}. This means that without any reference information, compared to direct generation, the accuracy of the models decreases to various extents after one round of self-critique. 所有模型，self-critic一轮之后，要么随机上下摇摆，趋势向下（Mistral Large Instruct 2407，GPT4-o），要么全部的数学reasoning subset都出现了准确率下跌甚至大幅下跌的情况

% 反观O1-mini在数学推理subset上，经过一轮self-critic后，准确率得到了稳定且显著的提升。我们在数学推理测试中看到了O1-mini在self-critic上的强大潜力。

% 但是在通用领域多选题中，O1-mini仅在较为简单的ARC-challenge中，通过self-critic提升了准确率。在GPQA和MMLU-STEM准确率有所降低（见附录case）。一种可能是O1-mini在偏知识性考察的题目或非数学题目上，还不能做到很好的self-critic。

% \subsubsection{self-critic能力可能是持续思考的支柱吗？}
% \citet{chen_are_2024}提到，对于中等难度的题目，增加计算的token数有效果。但是对难题来说，如果模型没有足够的能力，效果很可能没有甚至是负的。

% 我们已经察觉到，O1-mini的self-critic能力似乎非同寻常，不同于之前的模型。那么，self-critic能否加持O1的持续思考能力，使得模型增加思考时间后，准确率能稳步提升？为了探究这个问题，我们设计了Iterative critic的实验。

% We support iteratively reviewing and refining the model's output. Users can create their own custom prompts for this iterative review process. 在第i轮critic中，基于模型$0~i-1$轮self-critic产生的critic and correct output，我们尝试prompt模型重新思考所有的内容。产生第i轮的critic and correct的答案。

% 在实验中，我们设置最大的Iterative critic轮数为3轮。我们假设，超过3轮的critic，效果统一由第三轮critic的结果代表。

% 折线图，搞点花样，横坐标为轮数，纵坐标为xxx

% 分析：
% O1能清晰地看到轮数上涨，acc也上涨

% 其他模型呈现一种随机摇摆的状态

% \subsubsection{critic的细化拆解}
% 参考\citet{kumar_training_2024}的定义，$\Delta^{c->i}(G, C_i)$, the fraction of problems that are correct in the direct generation but become incorrect at 第i轮critic, which measures how well the model understands what makes a response correct. $\Delta^{i->c}(G, C_i)$, the fraction of problems that are incorrect in the direct generation but become correct at 第i轮critic, which measures how many new problems can self-correction solve

% \subsection{Cross-Critique}
% Cross critique is used to test the model's ability to act as a teacher. It checks if the model can effectively evaluate solutions that are different from its own. The result are shown in the table \ref{table:cross-critic single round}

\section{Experiments}

\subsection{Experimental Setup}

To comprehensively evaluate our proposed framework, we conduct extensive experiments across different critique paradigms: self-critique, cross-critique, and iterative critique. Here we detail our experimental configuration.

\textbf{Models} We evaluate our framework using a diverse set of state-of-the-art language models, including both open-source models (LLaMA-3.1-70B-instruct, Mistral-large-instruct-2407, Qwen2.5-72B-math-instruct, and Qwen2.5-72B-instruct) and proprietary models (GPT-4-o and O1-mini).

\textbf{Implementation Details} For open-source models, we deploy and access them through the VLLM framework to ensure efficient inference. For proprietary models, we utilize their respective official APIs. We maintain consistent generation parameters across all models (except O1-mini which follows its official default settings): temperature = 0.0 (ensuring deterministic outputs), top-p = 1.0, and maximum tokens = 2,048.

\textbf{Prompt Templates} We employ standardized prompt templates across all critique paradigms to ensure fair comparison, with the key difference being the source of solutions in self-critique versus cross-critique scenarios. For iterative critique, we extend the base template to enable continued refinement by asking follow-up questions based on previous critique outputs. Detailed prompt templates are provided in Appendix A.

\subsection{Results and Analysis}

\begin{table*}[t]
\centering
\setlength{\tabcolsep}{4pt}  % 减少列间距
\scriptsize  % 使用更小的字号
\begin{tabular}{llccccccccc}
\toprule
\textbf{Model} & \makecell{\textbf{Evaluation}\\\textbf{Mode}} & \textbf{ARC} & \textbf{GSM8K} & \textbf{MATH} & \makecell{\textbf{College}\\\textbf{Math}} & \makecell{\textbf{Minerva}\\\textbf{Math}} & \textbf{GPQA} & \makecell{\textbf{MMLU}\\\textbf{STEM}} & \makecell{\textbf{Olympiad}\\\textbf{Bench}} & \textbf{Avg} \\
\midrule
\multirow{5}{*}{\shortstack[l]{LLaMA-3.1\\70B-Instruct}} 
& Direct COT & 88.6 & 93.4 & 65.3 & 40.1 & 33.7 & 32.6 & 63.0 & 31.1 & 56.0 \\
& Self-Critique & 87.5 & 91.9 & 59.0 & 37.3 & 33.7 & 22.1 & 53.8 & 28.5 & 51.7 \\
& \rowcolor{lightgray} \textit{Δ(Self-Direct)} & -1.1 & -1.5 & -6.3 & -2.8 & 0.0 & -10.5 & -9.2 & -2.6 & -4.3 \\
& Cross Critique & 82.5 & 88.6 & 64.9 & 49.1 & 42.1 & 35.3 & 42.8 & 40.8 & 55.8 \\
& \rowcolor{lightgray} \textit{Δ(Cross-Rand)} & 32.5 & 38.6 & 14.9 & -0.9 & -7.9 & -14.7 & -7.2 & -9.2 & 5.8 \\
\midrule
\multirow{5}{*}{\shortstack[l]{Mistral\\Large-Instruct}} 
& Direct COT & 86.7 & 94.5 & 70.1 & 41.6 & 35.6 & 41.1 & 66.8 & 34.5 & 58.9 \\
& Self-Critique & 85.2 & 93.4 & 70.9 & 41.6 & 36.8 & 36.3 & 56.5 & 36.0 & 57.1 \\
& \rowcolor{lightgray} \textit{Δ(Self-Direct)} & -1.5 & -1.1 & 0.8 & 0.0 & 1.2 & -4.8 & -10.3 & 1.5 & -1.8 \\
& Cross Critique & 84.8 & 90.8 & 69.0 & 50.9 & 49.4 & 40.5 & 53.8 & 48.7 & 61.0 \\
& \rowcolor{lightgray} \textit{Δ(Cross-Rand)} & 34.8 & 40.8 & 19.0 & 0.9 & -0.6 & -9.5 & 3.8 & -1.3 & 11.0 \\
\midrule
\multirow{5}{*}{\shortstack[l]{Qwen2.5-72B\\Math-Instruct}} 
& Direct COT & 94.3 & 95.6 & 86.9 & 45.2 & 42.1 & 42.6 & 86.3 & 47.6 & 67.6 \\
& Self-Critique & 93.5 & 95.2 & 85.4 & 45.2 & 41.0 & 41.6 & 50.7 & 47.2 & 62.5 \\
& \rowcolor{lightgray} \textit{Δ(Self-Direct)} & -0.8 & -0.4 & -1.5 & 0.0 & -1.1 & -1.0 & -35.6 & -0.4 & -5.1 \\
& Cross Critique & 72.6 & 86.4 & 73.1 & 52.0 & 50.2 & 43.7 & 38.0 & 53.9 & 58.7 \\
& \rowcolor{lightgray} \textit{Δ(Cross-Rand)} & 22.6 & 36.4 & 23.1 & 2.0 & 0.2 & -6.3 & -12.0 & 3.9 & 8.7 \\
\midrule
\multirow{5}{*}{\shortstack[l]{Qwen2.5-72B\\-Instruct}} 
& Direct COT & 94.3 & 96.7 & 82.5 & 46.2 & 37.9 & 38.9 & 70.9 & 44.2 & 64.0 \\
& Self-Critique & 92.4 & 96.7 & 82.5 & 46.2 & 37.2 & 29.5 & 59.9 & 43.8 & 61.0 \\
& \rowcolor{lightgray} \textit{Δ(Self-Direct)} & -1.9 & 0.0 & 0.0 & 0.0 & -0.7 & -9.4 & -11.0 & -0.4 & -2.9 \\
& Cross Critique & 84.8 & 88.6 & 71.6 & 51.3 & 47.1 & 26.8 & 41.4 & 46.1 & 57.2 \\
& \rowcolor{lightgray} \textit{Δ(Cross-Rand)} & 34.8 & 38.6 & 21.6 & 1.3 & -2.9 & -23.2 & -8.6 & -3.9 & 7.2 \\
\midrule
\multirow{5}{*}{GPT-4} 
& Direct COT & 92.4 & 94.9 & 76.5 & 41.6 & 33.0 & 34.2 & 59.9 & 36.3 & 58.6 \\
& Self-Critique & 89.4 & 93.4 & 74.6 & 40.5 & 30.7 & 24.2 & 42.5 & 37.1 & 54.1 \\
& \rowcolor{lightgray} \textit{Δ(Self-Direct)} & -3.0 & -1.5 & -1.9 & -1.1 & -2.3 & -10.0 & -17.4 & 0.8 & -4.6 \\
& Cross Critique & 82.1 & 84.6 & 68.3 & 49.8 & 43.3 & 30.5 & 37.0 & 45.3 & 55.1 \\
& \rowcolor{lightgray} \textit{Δ(Cross-Rand)} & 32.1 & 34.6 & 18.3 & -0.2 & -6.7 & -19.5 & -13.0 & -4.7 & 5.1 \\
\midrule
\multirow{5}{*}{O1-Mini} 
& Direct COT & 68.1 & 89.0 & 81.3 & 20.1 & 28.4 & 56.3 & 81.8 & 49.4 & 59.3 \\
& Self-Critique & 87.5 & 93.8 & 91.4 & 44.1 & 41.0 & 33.2 & 53.8 & 55.8 & 62.6 \\
& \rowcolor{lightgray} \textit{Δ(Self-Direct)} & 19.4 & 4.8 & 10.1 & 24.0 & 12.6 & -23.1 & -28.0 & 6.4 & 3.3 \\
& Cross Critique & 85.2 & 93.8 & 85.1 & 52.7 & 49.8 & 44.7 & 56.5 & 57.3 & 65.6 \\
& \rowcolor{lightgray} \textit{Δ(Cross-Rand)} & 35.2 & 43.8 & 35.1 & 2.7 & -0.2 & -5.3 & 6.5 & 7.3 & 15.6 \\
\bottomrule
\end{tabular}
\caption{Performance comparison across different evaluation modes. Direct Solution represents the model's ability to solve problems directly. Self-Critique shows performance when the model critiques its own solutions. Cross-Model Critique indicates performance when critiquing other models' solutions. Δ(Self vs. Direct) shows the improvement from self-critique over direct solution. Δ(Cross vs. Random) shows how much better the model performs compared to random chance (50\%) in cross-model critique tasks. Gray rows highlight the delta metrics. All numbers are in percentages (\%).}
\label{tab:main_results}
\end{table*}

\subsubsection{RQ1: Self-Critique Performance Analysis}

Our analysis of self-critique capabilities reveals an intriguing pattern across different models. Surprisingly, most models show slightly degraded performance in self-critique compared to their direct chain-of-thought (COT) solutions, with performance drops ranging from -1.8\% to -5.1\% on average. This suggests that recognizing and correcting one's own mistakes is a challenging task even for state-of-the-art language models.

A notable exception is O1-Mini, which demonstrates remarkable self-improvement capabilities with a +3.3\% average improvement over direct solutions. This is particularly evident in tasks like College Math (+24.0\%) and ARC (+19.4\%), indicating that O1-Mini's architecture or training approach might be particularly well-suited for self-reflection tasks.

However, we observe a consistent weakness across all models in self-critique performance on MMLU-STEM and GPQA tasks, with significant performance degradation ranging from -10\% to -35\%. This suggests that self-critique abilities may be more challenging to maintain in complex, specialized domains that require deep subject matter expertise.

\subsubsection{RQ2: Cross-Critique Performance Analysis}

Cross-critique evaluation reveals a more nuanced picture of models' critique capabilities. When compared to random chance (50\%), most models show substantial improvements on fundamental mathematical tasks, with impressive gains of 30-40\% on ARC and GSM8K. This suggests that models are particularly adept at identifying and correcting errors in basic mathematical reasoning.

O1-Mini emerges as the strongest performer in cross-critique tasks, achieving an average improvement of 15.6\% over random chance across all tasks. This superior performance is consistent across most task types, particularly excelling in mathematical reasoning tasks (ARC: +35.2\%, GSM8K: +43.8\%, MATH: +35.1\%).

However, we observe a concerning trend in advanced tasks like GPQA, where most models perform below random chance. This performance degradation in specialized domains suggests that current critique capabilities might be more reliable for fundamental reasoning tasks than for highly specialized knowledge domains.

\begin{figure*}[h]
    \centering
    \includegraphics[width=\linewidth]{fig/critique_analysis.pdf}
    \caption{Caption}
    \label{fig:critique_analysis}
\end{figure*}

\subsubsection{RQ3: Comparative Analysis of Self-Critique and Cross-Critique}

Our detailed analysis reveals several intriguing patterns in how models perform in self-critique versus cross-critique scenarios, particularly when examining their ability to improve incorrect solutions (I→C) and maintain correct solutions (avoiding C→I degradation).

\paragraph{Performance Asymmetry} A striking observation is the consistent asymmetry between improvement capability (I→C) and solution maintenance (C→I) across both critique paradigms. Specifically:

1) For self-critique, most models show limited ability to improve incorrect solutions (I→C improvements typically below 5\%), while exhibiting significant degradation when critiquing initially correct solutions (C→I degradations often exceeding -10\%). O1-Mini stands as a notable exception, demonstrating remarkable improvement capabilities (I→C improvements of 25.85\% on ARC and 24.37\% on College Math) while still struggling with solution maintenance.

2) For cross-critique, we observe substantially higher improvement capabilities across all models (I→C improvements of 30-45\% on fundamental tasks like ARC and GSM8K). However, the degradation issue persists, particularly in specialized domains like GPQA and MMLU-STEM (C→I degradations of -15\% to -30\%).

\paragraph{Task-Specific Patterns} The performance characteristics vary significantly across different task types:

1) Fundamental Mathematical Tasks (ARC, GSM8K): Models exhibit their strongest improvement capabilities here, particularly in cross-critique scenarios. The improvement-to-degradation ratio is most favorable in these tasks, suggesting that critique abilities are most reliable for fundamental mathematical reasoning.

2) Advanced Domain Tasks (GPQA, MMLU-STEM): These present the greatest challenge across both critique paradigms, with high degradation rates and limited improvement capability. This suggests that critique reliability significantly decreases as task complexity and domain specificity increase.

\paragraph{Model-Specific Behaviors} O1-Mini demonstrates a unique performance profile that sets it apart from other models:

1) In self-critique, it shows exceptional improvement capabilities while maintaining comparable degradation rates to other models, suggesting a more balanced self-critique mechanism.

2) In cross-critique, it achieves the highest improvement rates (particularly in MATH: 36.94\%) while maintaining relatively lower degradation rates, indicating superior critique reliability.

This comparative analysis reveals that while cross-critique generally enables higher potential for improvement, it also carries higher risks of solution degradation. The effectiveness of both critique paradigms appears to be strongly influenced by task complexity and domain specificity, with fundamental mathematical reasoning tasks being more amenable to reliable critique than specialized domain tasks.

\begin{figure*}[h]
    \centering
    \includegraphics[width=0.9\linewidth]{fig/iterative_critique.pdf}
    \caption{Caption}
    \label{fig:iterative_critique}
\end{figure*}

\subsubsection{RQ4: Impact of Iterative Critique}

Our analysis of iterative critique reveals distinct patterns of how models' critique effectiveness evolves over multiple rounds:

\paragraph{Convergence Patterns} We observe three primary patterns in how critique effectiveness (measured by performance delta over base solution) evolves across iterations:

1) \textbf{Monotonic Decline in Effectiveness:} LLaMA-3.1-70B-Instruct shows a steady decrease in critique effectiveness across iterations in both paradigms. The improvement over base solution gradually diminishes from the first to the third round, suggesting that repeated critiques may dilute the model's ability to provide effective feedback.

2) \textbf{Stable Delta Maintenance:} Qwen2.5-72B-Instruct demonstrates remarkable consistency in maintaining its improvement margins across iterations. The relative improvement over base performance remains nearly constant, indicating a robust and stable critique mechanism that neither significantly strengthens nor weakens through iterations.

3) \textbf{Sustained Improvement Capability:} O1-Mini uniquely maintains its strong improvement margins throughout iterations, particularly in early rounds. This suggests the model's critique mechanism remains effective even with accumulated context from previous rounds.

\paragraph{Iteration Impact Analysis} The effectiveness of iterative critique reveals several key insights:

1) \textbf{Diminishing Returns:} Most models show either stable or declining effectiveness in later iterations, suggesting that additional rounds of critique may not necessarily lead to better outcomes. This pattern is particularly pronounced in models like LLaMA-3.1-70B-Instruct and Mistral-Large-Instruct.

2) \textbf{Early Round Importance:} The first round of critique generally shows the highest delta improvement across all models, indicating that initial critique steps are most crucial for performance improvement. Subsequent iterations either maintain or slightly reduce this initial gain.

\paragraph{Performance Stability} Unlike iterative approaches in direct problem-solving where multiple iterations often lead to compounding improvements, iterative critique shows a different pattern. The relative improvements over base performance tend to stabilize or slightly decline after the first round, suggesting that the benefits of iteration in critique tasks might be fundamentally different from those in direct problem-solving tasks.

These findings have important implications for the practical application of critique systems: they suggest that focusing resources on ensuring high-quality initial critiques might be more valuable than implementing multiple rounds of critique.

\section{Related Work}

% \textbf{Scalable Oversight and Critic Models}
% The challenge of providing effective feedback to language models on tasks difficult for humans to evaluate has attracted significant research attention. Early work by \cite{saunders2022self} proposed fine-tuning LLMs to generate natural language critiques, introducing key components including critique generation, discrimination, and correction. Building on this direction, CriticGPT \cite{mcaleese2024llm} applied similar principles to code review tasks, incorporating RLHF and specialized human supervision through a ``Tampering" step. These works established the importance of critique ability in enabling scalable oversight of language models.

% Given the recent success of O1 \citep{openai2024o1}, many researchers have focused on replicating its abilities through model distillation. However, there remains a lack of systematic analysis decomposing O1's core capabilities, particularly its critique abilities that enable effective self-supervision and iterative refinement.

\textbf{benchmark怎么好怎么不好}
Recent work has made significant progress in developing frameworks to evaluate LLMs' critique abilities. \citet{lan2024criticeval} introduced CriticEval, which employs GPT-4 to assess the correlation between model-generated critiques and reference critiques. While this approach provides nuanced evaluation, its reliance on expensive API calls limits scalability. Similarly, \citet{luo2023critique} developed a comprehensive framework examining critique abilities across various tasks, revealing that these capabilities primarily emerge in larger models and that self-critique poses particular challenges.

Most closely related to our work, CriticBench \citep{lin2024criticbench} provides a systematic evaluation of LLMs' critique-correct reasoning abilities. However, their approach of decoupling critique and correction steps may mask important deficiencies in models' critique abilities. Our work addresses this limitation by introducing a tightly coupled evaluation framework that validates critique quality through direct correction outcomes.

\textbf{Self-Critique and Iterative Refinement}
Understanding LLMs' ability to self-critique and improve their reasoning has emerged as a critical research direction. \citet{huang2023large} demonstrated that LLMs often struggle with self-correction without external feedback, while \citet{stechly2024self} found that external verification from independent reasoners can significantly improve reasoning accuracy. \citet{wu2024large}'s ProCo framework showed promise in enabling self-correction through minimal prompting and iterative verification. \citet{tyen2023llms} revealed an interesting dynamic: while LLMs may struggle to detect reasoning errors independently, they can effectively correct them when error locations are explicitly identified.

Our work builds upon these findings by introducing a novel evaluation framework that examines both self-critique and cross-model critique capabilities. Unlike previous approaches that treat critique and correction as separate processes, our framework provides a more comprehensive assessment of models' critical thinking abilities through tightly coupled critique-correction cycles.

\textbf{我们的结论和哪些paper相关}

\section{Conclusion}

Conclusion

\bibliography{reference}
\bibliographystyle{named}


\appendix 

\section{CriticBench Limitation Analysis}
\label{sec:criticbench_limitation}

This section provides a detailed analysis of CriticBench's limitations in evaluating LLMs' critique capabilities. We first present quantitative evidence through performance comparison across different metrics, then demonstrate qualitative issues through concrete examples.

\subsection{Quantitative Analysis}
+ 假阳性假阴性最直接的分析

Table \ref{tab:critique_metrics} presents a comprehensive comparison of O1-mini and Qwen2.5-72B-Instruct across three different evaluation settings: direct mathematical problem-solving (MATH test set), error identification capability (ProcessBench), and critique ability (CriticBench). The results reveal several interesting patterns:

\begin{table}[h]
\centering
\caption{Performance comparison of O1-mini and Qwen2.5-72B-Instruct across different evaluation metrics}
\label{tab:critique_metrics}
\begin{tabular}{lccc}
\toprule
\textbf{Model} & \textbf{MATH} & \textbf{ProcessBench} & \textbf{CriticBench} \\
 & (Accuracy \%) & (Error ID F1 \%) & (Verdict F1 \%) \\
\midrule
O1-mini & 81.3 & 88.9 & 87.7 \\
Qwen2.5-72B-Instruct & 82.5 & 61.8 & 86.4 \\
\midrule
Performance Gap & 1.2 & \textbf{27.1} & \textbf{1.3} \\
\bottomrule
\end{tabular}
\end{table}

\textbf{Direct Problem-Solving Capability:} Both models demonstrate strong performance on the MATH test set, with Qwen2.5-72B-Instruct slightly outperforming O1-mini (82.5\% vs 81.3\%). This suggests that both models have comparable mathematical reasoning capabilities when directly solving problems.

\textbf{Error Identification Capability:} On ProcessBench, which evaluates models' ability to identify specific erroneous steps in mathematical solutions, O1-mini significantly outperforms Qwen2.5-72B-Instruct with an F1 score of 88.9\% compared to 61.8\%. This substantial 27.1\% gap indicates that O1-mini has superior capabilities in precise error identification and analysis.

\textbf{CriticBench Evaluation:} However, when evaluated using CriticBench's binary verdict-based metrics, this significant performance gap almost entirely disappears. O1-mini achieves an F1 score of 87.7\% compared to Qwen2.5-72B-Instruct's 86.4\%, showing only a marginal 1.3\% difference.

\subsection{Qualitative Analysis}

To better understand why CriticBench's binary verdict-based evaluation fails to capture meaningful differences in critique abilities, we examine representative examples that highlight different types of problematic outputs that nonetheless receive "successful" evaluations under CriticBench's methodology.

\begin{figure}[h]
    \centering
    \vspace{-0.3cm}
    \begin{minipage}{\linewidth}
        \begin{tcolorbox}[fontupper=\scriptsize, title={\scriptsize MATH Example 1: Hyperbola Properties Critique}]
       {\scriptsize \textbf{Problem.} Let $F_1 = (10,2)$ and $F_ 2= (-16,2).$  Then the set of points $P$ such that
\[|PF_1 - PF_2| = 24\]form a hyperbola.  The equation of this hyperbola can be written as
\[\frac{(x - h)^2}{a^2} - \frac{(y - k)^2}{b^2} = 1.\]Find $h + k + a + b.$
        
        \vspace{0.5em}
        \textbf{Ground Truth Solution}. 
        To determine the equation of the hyperbola and find \( h + k + a + b \), follow these steps:

1. **Identify the Foci and the Center:**
   - The given foci are \( F_1 = (10, 2) \) and \( F_2 = (-16, 2) \).
   - The center \((h, k)\) of the hyperbola is the midpoint of \( F_1 \) and \( F_2 \):
     \[
     h = \frac{10 + (-16)}{2} = \frac{-6}{2} = -3,\quad k = \frac{2 + 2}{2} = 2.
     \]
     So, the center is \((-3, 2)\).

2. **Determine \( a \):**
   - The given condition is \( |PF_1 - PF_2| = 24 \).
   - In the standard equation of a hyperbola, \( |PF_1 - PF_2| = 2a \). Therefore:
     \[
     2a = 24 \implies a = 12.
     \]

3. **Find \( c \) and \( b \):**
   - The distance between the foci is \( 2c \). Calculate this distance:
     \[
     \text{Distance} = \sqrt{(10 - (-16))^2 + (2 - 2)^2} = \sqrt{26^2} = 26 \implies 2c = 26 \implies c = 13.
     \]
   - Use the relationship \( c^2 = a^2 + b^2 \) to find \( b \):
     \[
     13^2 = 12^2 + b^2 \implies 169 = 144 + b^2 \implies b^2 = 25 \implies b = 5.
     \]

4. **Calculate \( h + k + a + b \):**
   \[
   h + k + a + b = (-3) + 2 + 12 + 5 = 16.
   \]

**Answer:** 16
        
        \vspace{0.5em}
        \textbf{Student Solution (\textcolor{red}{Incorrect Solution})}. 
        Let's think step by step

We know that $|PF\_1 - PF\_2| = 24$ and we want to find the equation of the hyperbola.

We can use the distance formula to find the distance between $F\_1$ and $F\_2$:

$d = \sqrt{(x\_2 - x\_1)^2 + (y\_2 - y\_1)^2}$

$d = \sqrt{(10 - 2)^2 + (2 - (-16))^2} = \sqrt{100 + 32} = \sqrt{132} = 12$

Since the distance between $F\_1$ and $F\_2$ is $12$, the midpoint of the line segment between them is $(h, k) = (6, 6)$.

Now, we can use the midpoint formula to find the coordinates of $F\_1$ and $F\_2$:

$F\_1 = (x\_1, y\_1) = (6, 2)$

$F\_2 = (x\_2, y\_2) = (-10, 2)$

We want to find the equation of the hyperbola, so we need to find the coefficients $a$ and $b$ in the equation:

$|x - h| = a$

$|y - k| = b$

We can solve these equations simultaneously:

$a = \frac{1}{2}(x\_2 - x\_1) = \frac{1}{2}(-10 - 6) = \frac{1}{2}(-16) = -8$

$b = \frac{1}{2}(y\_2 - y\_1) = \frac{1}{2}(2 - 6) = \frac{1}{2}(-4) = -2$

...

Adding $6$ to both sides, we get:

$|x - 6| + |y - 6| = 14$

$h + k + a + b = 6 + 6 + (-8) + 2 = 12$

The answer is 12

        \vspace{0.5em}
        \textbf{Critique Output by Qwen2.5-72B-Instruct using CriticBench (\textcolor{red}{Superficial Success: Though correctly identifying basic calculation errors, the critique suggests wrong values for hyperbola parameters (a=12, b=10), yet still provides a "wrong" verdict. This demonstrates a flawed understanding while reaching the right verdict.})}.
        
\begin{lstlisting}[language=json, escapeinside={(*@}{@*)}]
{
  "analysis": "The solution provided contains several errors. First, the distance between F1 and F2 is calculated incorrectly. The correct distance is 26, not 12. Second, the midpoint (h, k) is calculated incorrectly. The correct midpoint is (-3, 2), not (6, 6). (*@\textcolor{red}{Third, the values of \(a\) and \(b\) are calculated incorrectly. The correct values are \(a = 12\) and \(b = 10\).}@*) Finally, the equation of the hyperbola is not written in the correct form. The correct equation is (x + 3)^2 / 144 - (y - 2)^2 / 100 = 1. The correct answer is -3 + 2 + 12 + 10 = 21.",
  "verdict": "wrong"
}
\end{lstlisting}

}
        \end{tcolorbox}        
    \end{minipage}
    \vspace{-0.2cm}
    \caption{An example shows one of CriticBench's limitations: Superficial Success - correct verdict with misleading critique.}
    \label{fig:criticbench_case1}
    \vspace{-0.2cm}
\end{figure}

In Figure \ref{fig:criticbench_case1}, while the model correctly identifies that the student's solution is wrong, its analysis demonstrates fundamental misunderstanding of hyperbola properties. This inconsistency between the correct verdict and flawed mathematical reasoning illustrates how binary evaluation can mask serious deficiencies in critique quality.

\begin{figure}[h]
    \centering
    \vspace{-0.3cm}
    \begin{minipage}{\linewidth}
        \begin{tcolorbox}[fontupper=\scriptsize, title={\scriptsize MATH Example 2: Algebraic Product Simplification Critique}]
       {\scriptsize \textbf{Problem.} Let $n$ be a positive integer.  Simplify the expression
\[\frac{(2^4 + \frac{1}{4})(4^4 + \frac{1}{4}) \dotsm [(2n)^4 + \frac{1}{4}]}{(1^4 + \frac{1}{4})(3^4 + \frac{1}{4}) \dotsm [(2n - 1)^4 + \frac{1}{4}]}.\]
        
        \vspace{0.5em}
        \textbf{Ground Truth Solution}. 
\#\#\# Step 1: Factor Each Term

Notice that each term in the numerator and denominator can be factored. Specifically, for any integer \( m \):

\[
m^4 + \frac{1}{4} = \left(m^2 + m + \frac{1}{2}\right)\left(m^2 - m + \frac{1}{2}\right)
\]

\#\#\# Step 2: Apply the Factorization

Using the above factorization, the numerator becomes:

\[
(2^4 + \frac{1}{4})(4^4 + \frac{1}{4}) \dotsm [(2n)^4 + \frac{1}{4}] = \prod_{k=1}^n \left[(4k^2 + 2k + \frac{1}{2})(4k^2 - 2k + \frac{1}{2})\right]
\]

Similarly, the denominator becomes:

\[
(1^4 + \frac{1}{4})(3^4 + \frac{1}{4}) \dotsm [(2n - 1)^4 + \frac{1}{4}] = \prod_{k=1}^n \left[(4k^2 - 6k + \frac{5}{2})(4k^2 - 2k + \frac{1}{2})\right]
\]

\#\#\# Step 3: Simplify the Ratio

The expression simplifies to: \(
\frac{\prod_{k=1}^n \left(4k^2 + 2k + \frac{1}{2}\right)}{\prod_{k=1}^n \left(4k^2 - 6k + \frac{5}{2}\right)}
\)

Notice that this is a telescoping product. Each term in the numerator cancels out the corresponding term in the denominator, except for the first denominator and the last numerator. Specifically, the product simplifies to: \(
\frac{4n^2 + 2n + \frac{1}{2}}{\frac{1}{2}} = 8n^2 + 4n + 1
\)
        
        \vspace{0.5em}
        \textbf{Student Solution (\textcolor{red}{Incorrect Solution})}. 
        Let's think step by step
First, let's rewrite the expression inside the parentheses as $2^{4k} + 1/4$ and $3^{4k} + 1/4$, where $k$ is the index.
Now, we have:
\[
\frac{2^{4(1)} + 1/4}{1^4 + 1/4} \times \frac{2^{4(2)} + 1/4}{3^4 + 1/4} \times \dotsb \times \frac{2^{4(n)} + 1/4}{(2n-1)^4 + 1/4}
\]
Now, we can simplify the numerator and denominator separately: \(
\frac{1 + 1/4}{1} \times \frac{1 + 1/4}{3} \times \dotsb \times \frac{1 + 1/4}{2n-1}
\)

Now, we can cancel out the $1 + 1/4$ terms: \(
\frac{1}{1} \times \frac{1}{3} \times \dotsb \times \frac{1}{2n-1}
\)
This is a product of consecutive integers, which is well-known to be equal to $(2n-1)!!$, where $n!!$ denotes the double factorial of $n$.
So, the expression simplifies to: \(
\frac{(2n-1)!!}{(2n-1)} = \boxed{\frac{(2n-1)!}{2^n (n!)^2}}.
\)
The answer is $(2n-1)!/(2^n (n!)^2)$

        \vspace{0.5em}
        \textbf{Critique Output by Qwen2.5-72B-Instruct using CriticBench (\textcolor{red}{Superficial Success: While the critique correctly identifies the initial algebraic error, it suggests an incorrect factorization approach and reaches a wrong final expression (2n+1). This shows correct verdict can be derived from incorrect mathematical reasoning.})}
        
\begin{lstlisting}[language=json, escapeinside={(*@}{@*)}]
{
    "analysis": "The simplification of the expression inside the parentheses is incorrect. The expression (2^4 + 1/4) and (4^4 + 1/4) etc. should not be simplified to 2^(4k) + 1/4. Also, the simplification of the numerator and denominator is not correct. The terms 1 + 1/4 cannot be cancelled out as they are not common factors. The correct approach is to use the identity a^4 + 4b^4 = (a^2 - 2ab + 2b^2)(a^2 + 2ab + 2b^2). (*@\textcolor{red}{Applying this identity, we can see that the terms in the numerator and denominator will cancel out, leaving us with \(2n + 1\).}@*)", 
    "verdict": "wrong"
}
\end{lstlisting}

}
        \end{tcolorbox}        
    \end{minipage}
    \vspace{-0.2cm}
    \caption{An example shows one of CriticBench's limitations: Superficial Success - correct verdict with misleading critique.}
    \label{fig:criticbench_case2}
    \vspace{-0.2cm}
\end{figure}

Figure \ref{fig:criticbench_case2} showcases how a model can reach the correct verdict through fundamentally flawed mathematical reasoning. The model identifies the initial error but suggests an incorrect factorization approach, leading to a wrong final expression. This highlights the risk of relying solely on verdict accuracy as a measure of critique quality.

\begin{figure}[h]
    \centering
    \vspace{-0.3cm}
    \begin{minipage}{\linewidth}
        \begin{tcolorbox}[fontupper=\scriptsize, title={\scriptsize MATH Example 3: Geometric Angle Analysis Critique}]
       {\scriptsize \textbf{Problem.} In circle $J$, $HO$ and $HN$ are tangent to the circle at $O$ and $N$. Find the number of degrees in the sum of $m\angle J$ and $m\angle H$. [asy]
size(150);
import graph;
pair J = (0,0), H = (6,0), O, N;
path circ = Circle(J,3);
pair M = midpoint(J--H);
path secCirc = Circle(M,3);
pair[] tangentPoints = intersectionpoints(circ,secCirc);
O = tangentPoints[0]; N = tangentPoints[1];
draw(J--N--H--O--cycle);
draw(circ);
label("$H$",H,E);
label("$J$",J,W);
label("$N$",N,S);
label("$O$",O,NE);
[/asy]
        
        \vspace{0.5em}
        \textbf{Ground Truth Solution}. 
To solve the problem, let's analyze the geometric relationships in the given circle \( J \) with center \( J \).

1. **Tangents from External Point \( H \):**
   - \( HO \) and \( HN \) are tangent to circle \( J \) at points \( O \) and \( N \) respectively.
   - Since \( HO \) and \( HN \) are tangents from the same external point \( H \), their lengths are equal: \( HO = HN \).

2. **Right Triangles Formed:**
   - The radii \( JO \) and \( JN \) are perpendicular to the tangents at the points of tangency. Therefore, \( \angle JO H \) and \( \angle JN H \) are both right angles (\( 90^\circ \)).

3. **Central Angle \( \angle J \):**
   - The angle \( \angle J \) is the central angle between radii \( JO \) and \( JN \).

4. **Angle at External Point \( H \):**
   - The angle \( \angle H \) is the angle between the two tangents \( HO \) and \( HN \).

5. **Relationship Between \( \angle J \) and \( \angle H \):**
   - It can be shown through trigonometric relationships that \( \angle J + \angle H = 180^\circ \). This is because the sum of the central angle and the external angle formed by the tangents from the external point is supplementary.

**Conclusion:**
The sum of the measures of \( \angle J \) and \( \angle H \) is \( 180^\circ \).
        
        \vspace{0.5em}
        \textbf{Student Solution (\textcolor{green}{Correct Solution})}. 
        Let's think step by step
Since $HO$ and $HN$ are tangent to the circle, we know that $\angle JON$ and $\angle JHN$ are both right angles.
Therefore, $\angle J = \angle JON$ and $\angle H = \angle JHN$.
Since $\angle JON$ and $\angle JHN$ are vertical angles, they are congruent.
Therefore, $\angle J = \angle H$.
The sum of two congruent angles is $2\angle J$.
Therefore, $m\angle J + m\angle H = 2\angle J = \boxed{180}$ degrees.
The answer is 180.

        \vspace{0.5em}
        \textbf{Critique Output by Qwen2.5-72B-Instruct using CriticBench (\textcolor{red}{Contradictory Output: The critique analysis claims the angle sum reasoning is incorrect, yet paradoxically marks the solution as "correct".})}.
        
\begin{lstlisting}[language=json, escapeinside={(*@}{@*)}]
{
    "analysis": "The solution correctly identifies that angles JON and JHN are right angles, and that angles J and H are congruent. (*@\textcolor{red}{However, the conclusion that the sum of the angles is \(2 \cdot \text{angle } J\) is incorrect.}@*) The correct conclusion is that the sum of the angles is 180 degrees, as the sum of the angles in a quadrilateral is 360 degrees, and the sum of the two right angles is 180 degrees. Therefore, the sum of angles J and H is 360 - 180 = 180 degrees.", 
    "verdict": (*@\textcolor{red}{"correct"}@*)
}
\end{lstlisting}

}
        \end{tcolorbox}        
    \end{minipage}
    \vspace{-0.2cm}
    \caption{An example shows one of CriticBench's limitations: Contradictory Output - verdict conflicts with critique.}
    \label{fig:criticbench_case3}
    \vspace{-0.2cm}
\end{figure}

Figure \ref{fig:criticbench_case3} demonstrates a direct contradiction where the model's analysis claims to find errors in a correct solution while paradoxically marking it as correct. This internal inconsistency reveals a fundamental limitation of binary verdict-based evaluation: it fails to ensure coherence between analysis and judgment.

\subsection{Discussion}

These quantitative and qualitative analyses reveal several critical limitations in CriticBench's evaluation methodology:

\textbf{Loss of Granularity:} The binary verdict system collapses the multi-faceted nature of critique into a single correct/wrong judgment, losing information about the quality and depth of the critique process.

\textbf{Reliability Issues:} As demonstrated in our examples, models can arrive at correct verdicts through flawed reasoning or produce inconsistent analysis-verdict pairs, issues that are not captured by the binary metric.

\textbf{Limited Discriminative Power:} The significant gap in error identification capability (27.1\%) shown in ProcessBench is almost entirely obscured in CriticBench's evaluation (1.3\%), suggesting that the binary verdict metric lacks the resolution needed to differentiate between models with substantially different critique abilities.

This analysis supports our argument for a more comprehensive evaluation approach that considers not just the final verdict but also the quality and effectiveness of the critique through direct correction validation. Such an approach better aligns with the ultimate goal of critique: not just identifying errors but providing meaningful guidance for improvement.

\begin{figure}[h]
    \centering
    \vspace{-0.3cm}
    \begin{minipage}{\linewidth}
        \begin{tcolorbox}[fontupper=\scriptsize, title={\scriptsize Wrong Solution: Strong Model vs. Weak Model}]
       {\scriptsize \textbf{Problem.} What is the probability that flipping a fair coin three times produces fewer than two heads? Express your answer as a common fraction.
        
        \vspace{0.5em}
        \textbf{Ground Truth Solution}. 
        This is the probability of flipping no heads (three tails) or one head (two tails). This is the same as the probability of flipping two heads (one tail) or three heads (no tails), since we can just interchange heads and tails. Since all outcomes are covered, both probabilities add up to 1, so the desired probability is $\\boxed{\\frac{1}{2}}$.
        
        \vspace{0.5em}
        \textbf{Qwen1.5-0.5B-Chat (\textcolor{red}{Incorrect Solution})}. 
        
        The probability that flipping a fair coin three times produces fewer than two heads is given by the binomial coefficient, which is equal to 1/6. Therefore, the answer is:

        \begin{equation*}
            \frac{1}{6}
        \end{equation*}
        
        \vspace{0.5em}
        \textbf{Qwen2.5-72B-Math-Instruct (\textcolor{red}{Incorrect Solution})}

        To determine the probability that flipping a fair coin three times produces fewer than two heads, we first need to consider all possible outcomes when flipping a fair coin three times. Each flip has two possible outcomes: heads (H) or tails (T). Therefore, there are $(2^3 = 8)$ possible outcomes in total.
        
        Next, we need to count the number of outcomes that have fewer than two heads. This means we need to count the outcomes that have either zero heads, one head, or exactly two heads.
        
        1. \textbf{Outcomes with zero heads:}
        
        There is only one outcome with zero heads, which is TTT.
        
        2. \textbf{Outcomes with one head:}
        
        There are three outcomes with one head, which are HTT, THT, and TTH.
        
        3. \textbf{Outcomes with exactly two heads:}
        
        There are three outcomes with exactly two heads, which are HHT, HTH, and THH.
        
        Now, we add up the number of outcomes for each case:

        \begin{itemize}
            \item Outcomes with zero heads: 1
            \item Outcomes with one head: 3
            \item Outcomes with exactly two heads: 3
        \end{itemize}
        
        The total number of outcomes with fewer than two heads is \(1 + 3 + 3 = 7\).
        Since there are 8 possible outcomes in total, the probability that flipping a fair coin three times produces fewer than two heads is:

        \begin{equation*}
            \frac{7}{8}
        \end{equation*}
        
        Thus, the final answer is:

        \begin{equation*}
            \boxed{\frac{7}{8}}
        \end{equation*}
        
\begin{tcolorbox}
    \textbf{As can be seen, although both models got the question wrong, Qwen 72B Math Instruct provided more Chain of Thought (CoT) details. These details help the model performing the critic task to better analyze where the solution went wrong. This makes the criticism of the incorrect solution more representative and reliable.}
\end{tcolorbox}

}
        \end{tcolorbox}        
    \end{minipage}
    \vspace{-0.2cm}
    \caption{TODO}
    \label{fig:Solution_collect_case_wrong}
    \vspace{-0.2cm}
\end{figure}

\begin{figure}[h]
    \centering
    \vspace{-0.3cm}
    \begin{minipage}{\linewidth}
        \begin{tcolorbox}[fontupper=\scriptsize, title={\scriptsize Correct Solution: Strong Model vs. Weak Model}]
       {\scriptsize \textbf{Problem.} When $\frac{1}{2^{10}}$ is written as a decimal, how many digits are to the right of the decimal point?
        
        \vspace{0.5em}
        \textbf{Ground Truth Solution}. 
        Multiply numerator and denominator of $\dfrac{1}{2^{10}}$ by $5^{10}$ to see that $\dfrac{1}{2^{10}}$ is equal to $\frac{5^{10}}{10^{10}}$. This implies that the decimal representation of $\dfrac{1}{2^{10}}$ is obtained by moving the decimal point ten places to the left in the decimal representation of $5^{10}$.  Therefore, there are $\boxed{10}$ digits to the right of the decimal point in $\dfrac{1}{2^{10}}$.
        
        \vspace{0.5em}
        \textbf{Qwen1.5-0.5B-Chat (\textcolor{green}{Answer Correct Solution})}. 
        
        To find the number of digits to the right of the decimal point when $\frac{1}{2^{10}}$ is written as a decimal, we need to determine the value of $2^{10}$.
        
        The base of the logarithm is $2^{10}$, which is equal to $2^{10 \times 10 \times 10 \times 10 \times 10} = 2^{10 \times 10 \times 10 \times 10 \times 10} = 2^{10 \times 10 \times 10 \times 10} \times 2^1 = 2^{10 \times 10 \times 10 \times 10} \times 2^2 = 2^{10 \times 10 \times 10 \times 10 \times 10} \times 4 = 1024$.
        
        Now, we can find the number of digits to the right of the decimal point by multiplying the base by the number of digits in the base: $1024 \times 10 = 10240$.
        
        So, when $\frac{1}{2^{10}}$ is written as a decimal, there are 10 digits to the right of the decimal point.
        
        \vspace{0.5em}
        \textbf{Qwen2.5-72B-Math-Instruct (\textcolor{green}{Answer Correct Solution})}

        To determine how many digits are to the right of the decimal point when \(\frac{1}{2^{10}}\) is written as a decimal, we first need to calculate \(2^{10}\).
        
        \[2^{10} = 1024\]
        
        So, \(\frac{1}{2^{10}} = \frac{1}{1024}\). When we write \(\frac{1}{1024}\) as a decimal, it is:
        
        \[\frac{1}{1024} = 0.0009765625\]
        
        Now, we need to count the number of digits to the right of the decimal point. The decimal representation \(0.0009765625\) has 10 digits to the right of the decimal point.
        
        Therefore, the number of digits to the right of the decimal point is \(\boxed{10}\).
        
\begin{tcolorbox}
    \textbf{A capable model generates solutions that, if correct, are not too vague in the process, significantly reducing the critic's burden. In contrast, a less capable model might produce solutions where, even if the final answer is right, the process could have many flaws. We select these solutions and ask the model to identify and fix these flaws, ultimately arriving at the correct answer.}
\end{tcolorbox}

}
        \end{tcolorbox}        
    \end{minipage}
    \vspace{-0.2cm}
    \caption{TODO}
    \label{fig:Solution_collect_case_correct}
    \vspace{-0.2cm}
\end{figure}

\begin{figure}[h]
    \centering
    \vspace{-0.3cm}
    \begin{minipage}{\linewidth}
        \begin{tcolorbox}[fontupper=\scriptsize, title={\scriptsize System Prompt Display}]
       {\textbf{direct-cot} Please reason step by step, and put your final answer within \boxed{}.
        
        \vspace{0.5em}
        \textbf{critic and correct}. 
        I will provide a math problem along with a student solution.

Conduct a step-by-step critique of the student's solution. For each step, use proper verification, recalculation, and reflection to determine whether it is logically and mathematically valid. Please elaborate on the analysis process carefully. If an error is detected in any step, describe the nature and cause of the error in detail, and suggest how to correct it or provide the correct approach. Once a step is found to contain an error, stop further analysis of subsequent steps (as they may depend on the identified error) and directly conclude with "Incorrect".

Finally, provide a conclusion of your critique and a correction for the student solution.

Format your response as follows:

$```$

\#\# Critique of Student Solution Steps

\#\#\# Critique of Step 1

[critique of step 1]

...

\#\#\# Critique of Step n

[critique of step n]

\#\# Conclusion of Critique

[For correct student solution]

The solution is Correct.

The first error step number: -1

[For incorrect student solution]

The solution is Incorrect.

The first error step number: [first step containing error]

\#\# Correction of Student Solution

[For correct student solution]

The student solution is correct and well-reasoned. The final answer is \boxed{[answer]}.

[For incorrect student solution]

Here's the corrected solution, following the original approach up to step [error step - 1] and then proceeding with the proper correction:

$===$CORRECTION START$===$

[Steps 1 to (error step - 1) from original student solution]

[Corrected version of error step]

[Subsequent steps following from the correction to reach the final answer]

Therefore, the final answer is \boxed{[corrected answer]}.

$===$CORRECTION END$===$

$```$

}
        \end{tcolorbox}        
    \end{minipage}
    \vspace{-0.2cm}
    \caption{TODO}
    \label{fig:system prompt}
    \vspace{-0.2cm}
\end{figure}
\end{document}
\end{document}


